F1-EV Score: Measuring the Likelihood of Estimating a Good Decision Threshold for Semi-Supervised Anomaly Detection

Anomalous sound detection (ASD) systems are usually compared by using threshold-independent performance measures such as AUC-ROC. However, for practical applications a decision threshold is needed to decide whether a given test sample is normal or anomalous. Estimating such a threshold is highly non-trivial in a semi-supervised setting where only normal training samples are available. In this work, F1-EV a novel threshold-independent performance measure for ASD systems that also includes the likelihood of estimating a good decision threshold is proposed and motivated using specific toy examples. In experimental evaluations, multiple performance measures are evaluated for all systems submitted to the ASD task of the DCASE Challenge 2023. It is shown that F1-EV is strongly correlated with AUC-ROC while having a significantly stronger correlation with the F1-score obtained with estimated and optimal decision thresholds than AUC-ROC.

==> figures/alpha_vs_f1-ev-bounded.txt <==
x1 x2
0.025 0.5267060479116137
0.05 0.5305517325750422
0.07500000000000001 0.5349162092510871
0.1 0.5382343770091303
0.125 0.5420179874333872
0.15 0.5460600754925053
0.17500000000000002 0.5494557202499181
0.2 0.5525179568182755
0.225 0.5555421011196884
0.25 0.558411984644719
0.275 0.5607015978908513
0.30000000000000004 0.56313586205994
0.32500000000000007 0.5647255031273327
0.35000000000000003 0.5666821069498048
0.37500000000000006 0.5680620596851078
0.4 0.5697963743987853
0.42500000000000004 0.570985395975023
0.45000000000000007 0.5721423535103314
0.47500000000000003 0.572961255929686
0.5 0.5739767550226339
0.525 0.5747495552283447
0.55 0.5751720193017285
0.5750000000000001 0.5754156435688701
0.6000000000000001 0.5755614972076504
0.6250000000000001 0.5754476037490296
0.65 0.5754603087054944
0.675 0.5755191347473257
0.7000000000000001 0.5753774799518877
0.7250000000000001 0.5751489744148968
0.7500000000000001 0.5749460241429551
0.775 0.5746059867845997
0.8 0.5744195136375968
0.8250000000000001 0.5741025275593857
0.8500000000000001 0.5737222815477033
0.8750000000000001 0.5734992722620637
0.9 0.5729829233910951
0.925 0.5725506554045664
0.9500000000000001 0.5721418239394207
0.9750000000000001 0.5716558404532615
1.0 0.5710829724639708
1.025 0.5705023465592678
1.05 0.5699307414850351
1.075 0.5692664051334463
1.0999999999999999 0.5686121304605972
1.125 0.5679763525160805
1.15 0.5673279882238133
1.175 0.5666107658747019
1.2 0.565873413070319
1.225 0.5651172723149754
1.25 0.5643002101487717
1.275 0.5635001646776928
1.3 0.5627059515491599
1.325 0.5618561188810236
1.35 0.5610377968428687
1.375 0.5601262146274253
1.4 0.5592218000646492
1.425 0.5583301520902996
1.45 0.557436808646916
1.475 0.5565730938271493
1.5 0.5557301223047653
1.525 0.5548534784548047
1.55 0.5539196266436878
1.575 0.552965017060706
1.6 0.5520268594309771
1.625 0.5510723329637992
1.65 0.5501202712259726
1.675 0.5491625806388845
1.7 0.5482393838348282
1.725 0.5473039160722847
1.75 0.5463479346876692
1.775 0.5453896116636632
1.8 0.544419379318892
1.825 0.5434598619772777
1.85 0.5425045282129023
1.875 0.5415358530927147
1.9 0.5405592087009861
1.925 0.5395796032609316
1.95 0.5386067977621941
1.975 0.5376218276445972
2.0 0.5366386682623667


==> figures/alpha_vs_pcc_auc.txt <==
x1 x2
0.025 0.7410237000556193
0.05 0.736912632028642
0.07500000000000001 0.7345907536201249
0.1 0.7317525544594241
0.125 0.7355888035475617
0.15 0.7449756059969886
0.17500000000000002 0.7473395059769217
0.2 0.7475517993136068
0.225 0.7444115758690377
0.25 0.7391823486624621
0.275 0.7334740561448797
0.30000000000000004 0.7284404977503413
0.32500000000000007 0.721724411047383
0.35000000000000003 0.7157319792042454
0.37500000000000006 0.7114489653545426
0.4 0.7062426976593141
0.42500000000000004 0.6998794145552208
0.45000000000000007 0.6925265833386112
0.47500000000000003 0.6854848479861101
0.5 0.6761726191789357
0.525 0.6700998917716419
0.55 0.6642885238652771
0.5750000000000001 0.6592497573532371
0.6000000000000001 0.6546366005946582
0.6250000000000001 0.6508370577454151
0.65 0.646946663827198
0.675 0.6418520310596697
0.7000000000000001 0.6377181477622819
0.7250000000000001 0.6335420789846213
0.7500000000000001 0.627466362931386
0.775 0.6226399573932421
0.8 0.6173563099519693
0.8250000000000001 0.6131513603111821
0.8500000000000001 0.6093880730904011
0.8750000000000001 0.6033324276494575
0.9 0.599660646559447
0.925 0.5952216237513751
0.9500000000000001 0.5907420604909152
0.9750000000000001 0.586644504176634
1.0 0.5834711519756205
1.025 0.5795867711665657
1.05 0.5750691343166354
1.075 0.5720376868463044
1.0999999999999999 0.5686403072062658
1.125 0.564540926798941
1.15 0.560682509523892
1.175 0.5573603229223462
1.2 0.5540488358799361
1.225 0.5510590030448922
1.25 0.548136037583901
1.275 0.5451893074555936
1.3 0.5422360778574836
1.325 0.5400034486674625
1.35 0.5368884597149837
1.375 0.5348918378743095
1.4 0.532983626093174
1.425 0.5308493630421196
1.45 0.528589632188408
1.475 0.5261497693462005
1.5 0.5230482600324555
1.525 0.5202449185392687
1.55 0.5182566168029262
1.575 0.5166036390956013
1.6 0.5148332846206228
1.625 0.5133133233243455
1.65 0.51138217758947
1.675 0.5097310980026185
1.7 0.5075692171095367
1.725 0.50563026106077
1.75 0.5037798002464411
1.775 0.501843445563022
1.8 0.5001315243063257
1.825 0.49807303410577397
1.85 0.4961985301456663
1.875 0.4945557917240859
1.9 0.4928172135510027
1.925 0.4913126315772164
1.95 0.48961852132858247
1.975 0.4882316275115261
2.0 0.4868278639654372


==> figures/alpha_vs_pcc_f1-opt.txt <==
x1 x2
0.025 0.6547184002167603
0.05 0.6638140247911667
0.07500000000000001 0.6687000341726912
0.1 0.6732414890749535
0.125 0.6844599984992025
0.15 0.7077445574200233
0.17500000000000002 0.7218241860507766
0.2 0.7324656103733537
0.225 0.7423135701757907
0.25 0.7514046093017368
0.275 0.7583328294184082
0.30000000000000004 0.7622760123283981
0.32500000000000007 0.7693955862808012
0.35000000000000003 0.7743970286164524
0.37500000000000006 0.7806300192755008
0.4 0.7835521432641318
0.42500000000000004 0.7883406295875983
0.45000000000000007 0.792174119859613
0.47500000000000003 0.7974329159963968
0.5 0.8020372842100061
0.525 0.8051025689958047
0.55 0.8077511129813196
0.5750000000000001 0.8096972938167747
0.6000000000000001 0.811747261863058
0.6250000000000001 0.8136124985296306
0.65 0.8140307536235452
0.675 0.814523192870933
0.7000000000000001 0.8153872911795106
0.7250000000000001 0.8162379900667036
0.7500000000000001 0.8179107930691738
0.775 0.8191540268171761
0.8 0.8196110047123477
0.8250000000000001 0.8198736148667997
0.8500000000000001 0.8197453231741186
0.8750000000000001 0.820008380800477
0.9 0.8204075858468505
0.925 0.8203860193151796
0.9500000000000001 0.8200998054052318
0.9750000000000001 0.8199855647341842
1.0 0.8197119217778376
1.025 0.8196801288197391
1.05 0.8190551698287719
1.075 0.8184480099044206
1.0999999999999999 0.8175979102629319
1.125 0.816690090467381
1.15 0.8156803892639728
1.175 0.814638210459246
1.2 0.8135398238560793
1.225 0.81217098251712
1.25 0.8109402304703769
1.275 0.8095847127607375
1.3 0.8082371851952606
1.325 0.8069904969965601
1.35 0.805740374929944
1.375 0.8045647482577101
1.4 0.8033100519670353
1.425 0.8019937283253725
1.45 0.8005739979833556
1.475 0.7991328113800553
1.5 0.7975365778678822
1.525 0.7960168566708969
1.55 0.7946616231340441
1.575 0.7933615636520496
1.6 0.792010140923538
1.625 0.7907286279809332
1.65 0.7894007340646623
1.675 0.7881366355340665
1.7 0.7867144791859942
1.725 0.7852386578970998
1.75 0.7838968570535877
1.775 0.7825737693410291
1.8 0.7813111628920583
1.825 0.7799495459099066
1.85 0.7786459057048442
1.875 0.7773905725854607
1.9 0.7761000870859385
1.925 0.7748989807063346
1.95 0.7736437475979993
1.975 0.7724825831226418
2.0 0.7713357536202996


==> figures/alpha_vs_pcc_f1-sub.txt <==
x1 x2
0.025 0.6801190152881316
0.05 0.6838180392273862
0.07500000000000001 0.6869706750760805
0.1 0.6923710228745834
0.125 0.6933554004135829
0.15 0.6985451085477313
0.17500000000000002 0.6998153818918653
0.2 0.6964223703174895
0.225 0.6931053581642361
0.25 0.6940532278742279
0.275 0.6916087891300211
0.30000000000000004 0.6919704118741972
0.32500000000000007 0.6949041098521402
0.35000000000000003 0.6905363082182022
0.37500000000000006 0.687289454698337
0.4 0.6882544770123612
0.42500000000000004 0.6871694893323496
0.45000000000000007 0.6857380974486179
0.47500000000000003 0.6848428148973645
0.5 0.6849242258724012
0.525 0.682824155529076
0.55 0.6817957747169168
0.5750000000000001 0.6800415677028853
0.6000000000000001 0.6784118155161047
0.6250000000000001 0.6777268543681682
0.65 0.6773324963932618
0.675 0.6773167547444436
0.7000000000000001 0.6761739620196613
0.7250000000000001 0.6757823989781943
0.7500000000000001 0.6756209777620926
0.775 0.674874773736283
0.8 0.6741986349947392
0.8250000000000001 0.6731790523908906
0.8500000000000001 0.672570789183467
0.8750000000000001 0.6727419556011671
0.9 0.6715912941399262
0.925 0.6711466201558405
0.9500000000000001 0.6711917772893682
0.9750000000000001 0.6711615416797326
1.0 0.6700994843060971
1.025 0.6697877926308085
1.05 0.6692607293602927
1.075 0.6688097488387739
1.0999999999999999 0.6677871180847615
1.125 0.667168440960709
1.15 0.6663152686455115
1.175 0.6654991594751316
1.2 0.6643492001765766
1.225 0.6630631766881604
1.25 0.6619819128239859
1.275 0.660749052296197
1.3 0.6593059904851312
1.325 0.6580089472853239
1.35 0.6566093685952087
1.375 0.6555303602267208
1.4 0.6544815204271385
1.425 0.6534936390430016
1.45 0.6523162447098795
1.475 0.6512246014331464
1.5 0.6500317931848325
1.525 0.6488071791097619
1.55 0.6476820162513349
1.575 0.6466221410083867
1.6 0.6454299398752245
1.625 0.6442651726584268
1.65 0.6430148028029786
1.675 0.6417888878967486
1.7 0.640494113557047
1.725 0.6390817275538562
1.75 0.6377242109392068
1.775 0.6363442053702387
1.8 0.635015248416865
1.825 0.6335117356969229
1.85 0.6321453249744329
1.875 0.6307512366067659
1.9 0.6293685496929551
1.925 0.627969656771204
1.95 0.62649398522781
1.975 0.6251597686668706
2.0 0.6237715718485959


==> figures/auc-roc_vs_f1-ev-bounded.txt <==
x1 x2
0.7201565557729941 0.5773195876288659
0.6806276254015319 0.48653422659532664
0.7386340674883815 0.6826255159910809
0.6364646464646465 0.6484862519090275
0.5422222222222223 0.5418719211822659
0.6256565656565657 0.6090909090909091
0.8682828282828282 0.8058151223930681
0.5826266579691237 0.4858757062146893
0.6670373115888312 0.4761904761904763
0.6282077187310569 0.6106194690265487
0.6821212121212122 0.6658458203498727
0.6245454545454545 0.6018518518518519
0.6826262626262626 0.6517857142857142
0.67 0.5480769230769231
0.5442487497282018 0.4358974358974359
0.4854212997281937 0.32298136645962733
0.9435239442311577 0.8432046038004837
0.6033333333333333 0.611111111111111
0.8671717171717171 0.7873749472511007
0.6121212121212121 0.6194690265486726
0.8355555555555555 0.7748824316756896
0.5495759947814742 0.4444444444444445
0.5030887076847047 0.345679012345679
0.9340270761770054 0.8275543585068561
0.6051515151515152 0.6363636363636364
0.8741414141414141 0.8047215423099154
0.6149494949494949 0.6018518518518517
0.8287878787878789 0.7703119652334697
0.5470754511850402 0.44295302013422816
0.5161848282678527 0.3726708074534161
0.9127096383107699 0.8131688842248784
0.6063636363636363 0.6074766355140188
0.8692929292929293 0.8024991035668027
0.6163636363636363 0.6057692307692308
0.8159595959595959 0.7639192654671497
0.5377255925201131 0.4635761589403974
0.5193970842599457 0.379746835443038
0.8836128510810265 0.798098738945574
0.6031313131313132 0.6103286384976524
0.8634343434343434 0.7910149443083236
0.6087878787878789 0.5837320574162679
0.806060606060606 0.7551064211466793
0.507070707070707 0.49746192893401014
0.48608393128941074 0.49289099526066343
0.4475757575757576 0.49746192893401014
0.49575757575757573 0.4974619289340101
0.5465318547510328 0.45054945054945056
0.6829750432419076 0.5036864970070027
0.7326732673267327 0.6662805784083337
0.5324242424242425 0.5579399141630902
0.7514141414141415 0.7063829787234043
0.6867676767676768 0.6190476190476191
0.8642424242424241 0.786644687026537
0.5747988693194173 0.4505494505494506
0.6973066468989375 0.5040312242265995
0.7631844817134774 0.6785714285714285
0.5218181818181818 0.55
0.6882828282828283 0.6896551724137931
0.6560606060606061 0.5728155339805824
0.8006060606060607 0.7296163505229638
0.5809958686671015 0.5133689839572193
0.7158388930071657 0.5264973387492183
0.7442917761163872 0.6806201100499745
0.5396969696969697 0.5384615384615385
0.7758585858585859 0.7346777629158556
0.6842424242424242 0.6763285024154588
0.8582828282828283 0.7759440204013022
0.4995651228527941 0.4505494505494506
0.516308376575241 0.3660130718954248
0.5545564760557687 0.5454545454545454
0.6093939393939394 0.6537239275514137
0.4611111111111111 0.46231155778894484
0.49040404040404045 0.4565217391304347
0.5229292929292929 0.49473684210526314
0.7304848880191346 0.6027427452802147
0.6598715097603163 0.46182700292285517
0.7580319256415436 0.70042194092827
0.6358585858585858 0.6548672566371682
0.7497979797979799 0.6942162338967863
0.6822222222222222 0.6666666666666666
0.8446464646464646 0.7560975609756098
0.6575342465753424 0.5408163265306122
0.6895231035334816 0.47909463957850906
0.727015558698727 0.6638297872340425
0.5517171717171717 0.5392156862745098
0.7322222222222221 0.6808510638297872
0.6765656565656566 0.6359447004608297
0.8201010101010101 0.7822580645161289
0.682648401826484 0.5882542402272778
0.6976772918211022 0.5252348852846439
0.7554051323499698 0.6948746298796638
0.5743434343434344 0.5658536585365854
0.7834343434343435 0.7614745817699781
0.7245454545454546 0.7043110294028461
0.845050505050505 0.7802622569730067
0.6539465101108937 0.5425531914893617
0.6855695576970595 0.5121984422156985
0.7565164679733279 0.6875000000000001
0.5451515151515152 0.5396825396825397
0.7308080808080808 0.7172995780590716
0.6735353535353535 0.625
0.8162626262626262 0.7416666666666666
0.7357034137856054 0.5879973951435289
0.6319495922905856 0.4293785310734463
0.5617296423519904 0.5818181818181818
0.5651515151515152 0.5619047619047619
0.8466666666666667 0.7885056897184498
0.6424242424242423 0.6111111111111112
0.8286868686868687 0.7685950413223142
0.7357034137856054 0.5879973951435289
0.6319495922905856 0.4293785310734463
0.5617296423519904 0.5818181818181818
0.5651515151515152 0.5619047619047619
0.8466666666666667 0.7885056897184498
0.6424242424242423 0.6111111111111112
0.8286868686868687 0.7685950413223142
0.7357034137856054 0.5879973951435289
0.6319495922905856 0.4293785310734463
0.5617296423519904 0.5818181818181818
0.5677777777777778 0.6118721461187214
0.8466666666666667 0.7885056897184498
0.6424242424242423 0.6111111111111112
0.8286868686868687 0.7685950413223142
0.6238312676668841 0.5624850661677363
0.6319495922905856 0.4293785310734463
0.5617296423519904 0.5818181818181818
0.5651515151515152 0.5619047619047619
0.8466666666666667 0.7885056897184498
0.6424242424242423 0.6111111111111112
0.8286868686868687 0.7685950413223142
0.5463144161774299 0.27204430117274364
0.5458364220410181 0.2966010453797053
0.4676702364113962 0.33986928104575165
0.4895959595959596 0.1847143313114511
0.5662626262626262 0.24020002020949172
0.5242424242424243 0.4171779141104295
0.46348484848484844 0.2769577416669885
0.577353772559252 0.46478873239436636
0.6574005436125525 0.4813682343592155
0.5852697514649423 0.3283582089552239
0.5958080808080809 0.3775398327668422
0.7748484848484849 0.5733333333333334
0.5297474747474747 0.35502958579881655
0.5546969696969697 0.3684210526315789
0.5558817134159599 0.4697986577181208
0.5302081228531016 0.45652173913043476
0.5498989898989899 0.5273631840796019
0.4948484848484848 0.32392426516304085
0.501919191919192 0.4766839378238342
0.5463144161774299 0.27204430117274364
0.5458364220410181 0.2966010453797053
0.4676702364113962 0.33986928104575165
0.4895959595959596 0.1847143313114511
0.5662626262626262 0.24020002020949172
0.5242424242424243 0.4171779141104295
0.46348484848484844 0.2769577416669885
0.6942813655142422 0.6062273024612379
0.7118853471707438 0.49079754601227005
0.6876136593251161 0.6696035242290749
0.5593939393939394 0.586046511627907
0.707878787878788 0.6599505145572316
0.521818181818182 0.4895833333333333
0.6702020202020201 0.6270270270270271
0.4829310719721679 0.368421052631579
0.45255744996293545 0.3867403314917127
0.5285916346736715 0.435754189944134
0.5593939393939394 0.586046511627907
0.707878787878788 0.6599505145572316
0.521818181818182 0.4895833333333333
0.6702020202020201 0.6270270270270271
0.6942813655142422 0.6062273024612379
0.7118853471707438 0.49079754601227005
0.6876136593251161 0.6696035242290749
0.6272727272727273 0.6071428571428572
0.6324242424242423 0.633975538358665
0.6843434343434344 0.6454545454545455
0.7804040404040404 0.7559324997766648
0.6019786910197868 0.4804469273743017
0.6317024956758093 0.44350453951149826
0.6313396645787027 0.5981308411214952
0.635050505050505 0.6519823788546257
0.737979797979798 0.7116574664356445
0.611010101010101 0.5700483091787438
0.7468686868686869 0.7271287485396603
0.6349206349206349 0.5704514287886021
0.6580182851494935 0.4685295947778131
0.7186300262679328 0.6855813032714552
0.6094949494949494 0.6548672566371682
0.6253535353535353 0.6133333333333334
0.6438383838383838 0.6232558139534883
0.6551515151515152 0.5533980582524272
0.707653837790824 0.6226199973155373
0.6455399061032863 0.45930116289097633
0.698019801980198 0.6789247951781435
0.57010101010101 0.5247524752475249
0.5352525252525252 0.5279187817258884
0.5720202020202021 0.5844748858447488
0.6322222222222222 0.51
0.5809958686671016 0.5
0.5833951074870274 0.42528735632183906
0.47474237219640336 0.5024154589371982
0.49565656565656563 0.5687203791469194
0.5336363636363637 0.5794392523364487
0.5324242424242425 0.5806451612903226
0.4635353535353536 0.5
0.5328332246140466 0.4791666666666667
0.6084136397331357 0.4402592182651982
0.6288139017983431 0.6311111111111112
0.48868686868686867 0.5092592592592612
0.7142424242424243 0.7142857142857143
0.6390909090909092 0.6403508771929824
0.5823232323232324 0.5633802816901409
0.5622961513372472 0.47252747252747235
0.722510501606128 0.5225407136577287
0.6537684380682967 0.575609756097561
0.48828282828282826 0.5098039215686275
0.6478787878787879 0.6103286384976525
0.6057575757575758 0.5660377358490566
0.5621212121212121 0.5849056603773586
0.6507936507936508 0.5454545454545455
0.6405979738077588 0.48343143733990984
0.740856738735098 0.7134753429511935
0.4794949494949495 0.45454545454545453
0.4981818181818183 0.4795918367346937
0.5349494949494948 0.5294117647058824
0.5557575757575757 0.5025125628140701
0.6445966514459666 0.5531914893617021
0.718556955769706 0.5336793990822538
0.7326732673267327 0.7089355363227671
0.4804040404040404 0.45454545454545464
0.6063636363636363 0.5794392523364487
0.5856565656565657 0.5294117647058824
0.5825252525252524 0.5025125628140703
0.6386170906718852 0.5561497326203209
0.7169508277736595 0.5296330115650878
0.7327742978379471 0.6973658135180616
0.4806060606060606 0.45595854922279794
0.5981818181818181 0.5673076923076923
0.5916161616161617 0.5294117647058824
0.5848484848484848 0.5025125628140704
0.533376821048054 0.4457831325301205
0.4955522609340252 0.3972602739726028
0.6301272984441301 0.5990783410138247
0.566060606060606 0.5648148148148142
0.5617171717171718 0.5585585585585587
0.5597979797979798 0.5297297297297296
0.7213131313131312 0.708027306833768
0.4933283914010378 0.3862068965517242
0.6350777934936351 0.6090909090909091
0.5697979797979799 0.5607476635514019
0.5691919191919191 0.5504587155963302
0.5542424242424242 0.532608695652174
0.7330303030303029 0.7126434474694692
0.5319634703196346 0.4550898203592814
0.49419322955275513 0.3835616438356165
0.6352798545160638 0.6000000000000005
0.5706060606060606 0.5529953917050692
0.5623232323232323 0.5520361990950228
0.5536363636363636 0.5245901639344261
0.723838383838384 0.7046783687590951
0.5314198738856274 0.44848484848484815
0.49394613293797873 0.39455782312925175
0.6354819155384926 0.6027397260273972
0.5623232323232323 0.5610859728506786
0.7532323232323233 0.7032333992911854
0.678299630354425 0.5520833333333334
0.7091672844082035 0.49838687757986705
0.6724590826429582 0.6610878661087866
0.6047474747474747 0.6063348416289593
0.8755555555555555 0.774020591130509
0.6697979797979798 0.6278026905829596
0.8395959595959596 0.768158012799909
0.6219830397912589 0.5363128491620113
0.6893995552260933 0.5152121391428687
0.6678116791270963 0.6604651162790697
0.5942424242424242 0.6098654708520179
0.841919191919192 0.7490239059200585
0.6468686868686869 0.6238532110091745
0.8223232323232323 0.7423580786026202
0.6560121765601218 0.5524861878453039
0.7113911539411909 0.5304900500383296
0.6853909880783997 0.6984054457229703
0.6058585858585859 0.6200873362445415
0.8646464646464648 0.7597504520886182
0.6587878787878788 0.6181818181818183
0.8345454545454546 0.7478260869565216
0.49380300065231575 0.3878787878787879
0.5119841858166543 0.38787878787878804
0.4720145483936149 0.4780487804878049
0.5205050505050506 0.5148514851485149
0.5187878787878789 0.5412844036697245
0.5662626262626262 0.5700483091787439
0.4747474747474747 0.5125628140703518
0.5276146988475755 0.4044943820224719
0.5576970595502841 0.39999999999999997
0.5511214386744797 0.5082872928176796
0.548989898989899 0.5226130653266332
0.5266666666666667 0.5253456221198156
0.49202020202020197 0.47959183673469385
0.47343434343434343 0.442211055276382
0.5169602087410307 0.38926174496644295
0.49023968371633303 0.31666666666666665
0.5546575065669832 0.523076923076923
0.5244949494949495 0.40068705658225057
0.49969696969696975 0.4878048780487805
0.6153535353535353 0.5209464704770109
0.7121212121212122 0.5741626794258374
0.5314198738856274 0.43820224719101125
0.6687669878922657 0.5015808282639933
0.6544756516467973 0.6297872340425532
0.5198989898989899 0.5794392523364487
0.7692929292929294 0.7242798353909464
0.728989898989899 0.6883718057056493
0.7010101010101011 0.580952380952381
0.5637095020656664 0.4692737430167598
0.6051396095873487 0.46987951807228917
0.694887856132552 0.6244725738396625
0.5218181818181818 0.5120772946859903
0.8001010101010101 0.7583966029184934
0.7178787878787879 0.6806749580521535
0.61010101010101 0.5658536585365854
0.5494672754946728 0.4418604651162791
0.5995799357548801 0.4387096774193548
0.6430592038795717 0.6513761467889908
0.5094949494949494 0.49504950495049505
0.7881818181818181 0.7533391954303622
0.5997979797979798 0.5767441860465116
0.832121212121212 0.7735024369900259
0.556099151989563 0.3279873668167393
0.6261428218433407 0.43786982248520717
0.5779955546575065 0.5566037735849058
0.6616161616161617 0.5928850381052108
0.642929292929293 0.6339285714285713
0.6961616161616162 0.6425339366515836
0.6256565656565657 0.6260869565217391
0.6915633833442053 0.6033671276084837
0.600815418828762 0.42427318919416224
0.623055162659123 0.6161137440758293
0.5524242424242423 0.494949494949495
0.5261616161616162 0.5402843601895734
0.5741414141414142 0.5025125628140703
0.5863636363636364 0.5025125628140702
0.5284844531419874 0.44171779141104295
0.590313812700766 0.4390243902439024
0.5747625782986462 0.5517241379310345
0.522020202020202 0.5339805825242717
0.6036363636363636 0.5576923076923078
0.4633333333333333 0.5267857142857142
0.6732985431615568 0.5698173332636363
0.7003953545836422 0.5080480879706514
0.679733279450394 0.680672268907563
0.6196969696969697 0.6610169491525412
0.8832323232323231 0.7921736487947926
0.6807070707070707 0.6486486486486487
0.9483838383838383 0.8430388321728401
0.6769949989128072 0.5872031636238677
0.7034840622683468 0.4948279799159772
0.7022630834512023 0.6916666666666668
0.6293939393939394 0.6695278969957081
0.8944444444444445 0.7911133842572525
0.6595959595959596 0.6575342465753424
0.9615151515151514 0.8512609372790032
0.7470102196129593 0.6000178632339718
0.6985421299728194 0.4938000744741315
0.765710244493837 0.7098558354563204
0.5862626262626263 0.5673076923076923
0.6342424242424244 0.6478873239436619
0.6129292929292929 0.591549295774648
0.5607740813220266 0.5027322404371585
0.5488015814183346 0.38372093023255816
0.4479692867245908 0.47959183673469385
0.5424242424242424 0.5365853658536586
0.7216161616161616 0.6753246753246752
0.69020202020202 0.6392694063926941
0.5356055664274841 0.3397148884002196
0.5418211020509018 0.3041306264644489
0.4640836532632855 0.2981224591257366
0.5146969696969698 0.2413748007701753
0.5760606060606059 0.4652507945575768
0.5176767676767677 0.37900758379793853
0.45738203957382034 0.27997301821907844
0.4331603657029899 0.18614345414944808
0.4574661547787432 0.46938775510204084
0.561010101010101 0.3478260869565217
0.581010101010101 0.2135670476670391
0.5757575757575757 0.5482233502538072
0.546969696969697 0.482051282051282
0.5688193085453359 0.24929159976517293
0.4885100074128985 0.1913147596536453
0.5164679733279449 0.6135458167330677
0.5747474747474747 0.5050505050505051
0.5737373737373738 0.2110369438907695
0.556969696969697 0.5754716981132074
0.536060606060606 0.5221674876847291
0.5396825396825397 0.4311377245508982
0.6051396095873487 0.4399865453165013
0.5262679329157406 0.4971751412429379
0.48303030303030303 0.46236559139784944
0.6095959595959595 0.5641025641025641
0.485050505050505 0.3353293413173653
0.5916503587736466 0.4795321637426901
0.6246602421546825 0.4545454545454546
0.48848252172155987 0.46464646464646464
0.5550505050505051 0.5740740740740742
0.6070707070707071 0.5687203791469194
0.5722222222222222 0.5125628140703518
0.6964646464646465 0.5533980582524272
0.5591432920200045 0.5157894736842106
0.5421299728193724 0.4025157232704403
0.5487977369165489 0.5991561181434599
0.5815151515151514 0.5903083700440528
0.6004040404040405 0.3535513665098995
0.42929292929292934 0.47
0.5258751902587518 0.42528735632183906
0.6113170249567581 0.4523809523809524
0.6066882198423923 0.5955555555555555
0.5541414141414142 0.5294117647058822
0.6466666666666667 0.6255506607929515
0.6925252525252525 0.6396396396396397
0.6642424242424242 0.5410628019323671
0.5091324200913242 0.4301075268817204
0.5742525327403014 0.4331210191082803
0.39947464134168514 0.36923076923076925
0.5407070707070708 0.5306122448979592
0.43303030303030304 0.4401913875598086
0.4995959595959596 0.5096153846153846
0.5154545454545455 0.495049504950495
0.6565557729941291 0.5869565217391305
0.673461823573017 0.47245481618144997
0.6016366942816731 0.5754716981132074
0.5578787878787879 0.5025125628140703
0.7483838383838384 0.6637931034482759
0.6456565656565657 0.5943396226415095
0.6475757575757576 0.597285067873303
0.6490541422048272 0.5714285714285714
0.6732147269582407 0.4830617143088705
0.5934532228733076 0.5619047619047618
0.5522222222222222 0.47916666666666674
0.7156565656565658 0.6396396396396398
0.6223232323232323 0.5876777251184834
0.6457575757575759 0.5955555555555556
0.5971950424005218 0.48407643312101906
0.5861131702495674 0.429530201342282
0.631642756112346 0.5476980984057369
0.5401010101010101 0.522167487684729
0.6539393939393938 0.5863874345549738
0.5877777777777777 0.5151515151515151
0.6458585858585859 0.6008968609865468
0.6479669493368124 0.5652173913043479
0.6394860390412651 0.4461700794335606
0.6012325722368155 0.5714285714285715
0.541919191919192 0.5125628140703518
0.7308080808080808 0.64
0.6075757575757575 0.5533980582524273
0.6501010101010101 0.597285067873303
0.7292889758643184 0.5865640178897231
0.685816654311836 0.4683544303797468
0.7478278440088908 0.6875380582166465
0.5803030303030303 0.6132075471698112
0.6486868686868688 0.6388888888888885
0.7742424242424242 0.7235736607644659
0.5630571863448576 0.48275862068965514
0.5442302940449715 0.35
0.4515053546170944 0.48677248677248675
0.5977777777777777 0.586046511627907
0.6186868686868687 0.584905660377358
0.6472727272727273 0.6339285714285714
0.7797979797979797 0.7048458149779735
0.5919765166340509 0.49425287356321834
0.6288608846058809 0.45121951219512196
0.8030915336431602 0.734356315690852
0.5987878787878789 0.6009389671361501
0.6531313131313131 0.6396396396396398
0.6868686868686869 0.6388888888888888
0.8477777777777779 0.7487686985665527
0.5655577299412916 0.5157894736842106
0.6255250803063998 0.4683544303797468
0.670842594463528 0.6814159292035398
0.5570707070707072 0.5436893203883494
0.6968686868686867 0.6666666666666666
0.6338383838383838 0.6160714285714285
0.5523232323232323 0.5214462986756678
0.5896934116112198 0.5027322404371586
0.6433160365702989 0.4683544303797468
0.7839967670236411 0.744200363103431
0.6423232323232323 0.6484018264840182
0.7015151515151515 0.6673891624532823
0.7036363636363636 0.6666666666666664
0.8168686868686869 0.7350482424570344
0.5242444009567298 0.46408839779005523
0.42105263157894735 0.31446540880503143
0.4415033340068701 0.4682926829268293
0.46585858585858586 0.5291479820627806
0.4160606060606061 0.44670050761421315
0.40121212121212124 0.402061855670103
0.40383838383838383 0.4536082474226804
0.4269406392694064 0.48034934497816595
0.45095132196688903 0.41206030150753753
0.4813093554253384 0.5691056910569106
0.4873737373737374 0.5690376569037656
0.44191919191919193 0.5581395348837209
0.5013131313131314 0.6122448979591837
0.48828282828282826 0.616600790513834
0.4307458143074582 0.5220883534136546
0.4525574499629355 0.4150943396226415
0.4907051929682764 0.631578947368421
0.47565656565656567 0.5905511811023624
0.4261616161616162 0.5886792452830188
0.5265656565656566 0.6479999999999999
0.49949494949494944 0.6070038910505836
0.4961948249619483 0.47368421052631576
0.4346429453916481 0.4128440366972477
0.40088906849868655 0.6109090909090911
0.4991919191919192 0.5795918367346938
0.46111111111111114 0.5371900826446281
0.4796969696969697 0.602409638554217
0.46424242424242423 0.6053639846743295
0.49228093063709505 0.5196850393700787
0.43612552508030633 0.4333333333333332
0.4484744392806627 0.6289752650176679
0.5048484848484849 0.6212121212121211
0.45151515151515154 0.5904059040590405
0.48808080808080806 0.582608695652174
0.48050505050505055 0.6349206349206348
0.5455533811698196 0.44919786096256686
0.4458858413639733 0.38509316770186336
0.6168923014750455 0.6367713004484308
0.7896969696969698 0.7399877634486529
0.5857575757575758 0.5570776255707762
0.7278787878787878 0.70042194092827
0.5455533811698196 0.44919786096256686
0.4458858413639733 0.38509316770186336
0.6168923014750455 0.6367713004484308
0.7896969696969698 0.7399877634486529
0.656969696969697 0.6371681415929202
0.7054545454545454 0.6330275229357798
0.6520982822352686 0.5619622427184434
0.6638250555967383 0.45569620253164556
0.7002424732269147 0.6695278969957081
0.527979797979798 0.5660377358490567
0.6937373737373738 0.6339285714285714
0.7473737373737374 0.7047014186114443
0.6520982822352686 0.5619622427184434
0.6638250555967383 0.45569620253164556
0.7002424732269147 0.6695278969957081
0.527979797979798 0.5660377358490567
0.5092929292929292 0.5073170731707317
0.4752525252525252 0.5118483412322276


==> figures/auc-roc_vs_f1-ev.txt <==
x1 x2
0.7201565557729941 0.3013592027992148
0.6806276254015319 0.2604612392643806
0.7386340674883815 0.3023562722003048
0.6364646464646465 0.07907871639097036
0.5422222222222223 0.12375811909249913
0.6256565656565657 0.0701144907771466
0.8682828282828282 0.26111225625252243
0.5826266579691237 0.22108141614246524
0.6670373115888312 0.2811262911130426
0.6282077187310569 0.3806148256581277
0.6821212121212122 0.13292798095518632
0.6245454545454545 0.19885191619809045
0.6826262626262626 0.14531654113540854
0.67 0.16144912285727142
0.5442487497282018 0.18468206057301378
0.4854212997281937 0.2167284625769318
0.9435239442311577 0.5768973131396983
0.6033333333333333 0.07985974865928569
0.8671717171717171 0.2996400395532421
0.6121212121212121 0.20526821570109915
0.8355555555555555 0.42410578155560874
0.5495759947814742 0.20318160528627127
0.5030887076847047 0.22177086840265012
0.9340270761770054 0.5568368793373093
0.6051515151515152 0.07668685314367665
0.8741414141414141 0.31106729569793456
0.6149494949494949 0.21975972994941778
0.8287878787878789 0.432048539837827
0.5470754511850402 0.22242912670513168
0.5161848282678527 0.2300461769717551
0.9127096383107699 0.5174296237364323
0.6063636363636363 0.0816922947359372
0.8692929292929293 0.323941688109706
0.6163636363636363 0.2428781258329573
0.8159595959595959 0.4341155567523669
0.5377255925201131 0.24183029711208393
0.5193970842599457 0.21569676832733742
0.8836128510810265 0.4667662897410413
0.6031313131313132 0.0872957532195836
0.8634343434343434 0.3384689913753122
0.6087878787878789 0.26823489670368644
0.806060606060606 0.4192752727603371
0.507070707070707 0.5442570664401649
0.48608393128941074 0.43911475677093365
0.4475757575757576 0.57650367637215
0.49575757575757573 0.5669728727716069
0.5465318547510328 0.17535647763996123
0.6829750432419076 0.27548600260301653
0.7326732673267327 0.36440459740898606
0.5324242424242425 0.13728947577712491
0.7514141414141415 0.40589642807041204
0.6867676767676768 0.2682358084485813
0.8642424242424241 0.4520994291532823
0.5747988693194173 0.2291384056951512
0.6973066468989375 0.27627169314292027
0.7631844817134774 0.4377468936940641
0.5218181818181818 0.15020683466371387
0.6882828282828283 0.3454665133364663
0.6560606060606061 0.24565142542860424
0.8006060606060607 0.37423473500953947
0.5809958686671015 0.1521399606670025
0.7158388930071657 0.30384815930301196
0.7442917761163872 0.3441674301468751
0.5396969696969697 0.1692484801355137
0.7758585858585859 0.4089290232386448
0.6842424242424242 0.18835893058689585
0.8582828282828283 0.4143059186241681
0.4995651228527941 0.19179315895496224
0.516308376575241 0.19965826568725303
0.5545564760557687 0.3610543051171108
0.6093939393939394 0.21612902802701206
0.4611111111111111 0.35539982237583023
0.49040404040404045 0.23634091450728026
0.5229292929292929 0.2766241785477834
0.7304848880191346 0.41934874710125203
0.6598715097603163 0.30324250017114296
0.7580319256415436 0.3177985188063767
0.6358585858585858 0.22061482974867463
0.7497979797979799 0.4108037164489262
0.6822222222222222 0.3696594512887153
0.8446464646464646 0.4562709061394369
0.6575342465753424 0.2381471594879494
0.6895231035334816 0.34154076380532783
0.727015558698727 0.4140028388896189
0.5517171717171717 0.12900243492033545
0.7322222222222221 0.283204881345817
0.6765656565656566 0.28218568934196564
0.8201010101010101 0.560898444638299
0.682648401826484 0.21587783018346451
0.6976772918211022 0.3249693644100491
0.7554051323499698 0.4236193577811974
0.5743434343434344 0.10326206179189332
0.7834343434343435 0.2945890659980057
0.7245454545454546 0.2756716919146644
0.845050505050505 0.546814946309911
0.6539465101108937 0.21520164648778486
0.6855695576970595 0.3191926339139578
0.7565164679733279 0.396722751904686
0.5451515151515152 0.09425879542554609
0.7308080808080808 0.28210942482792456
0.6735353535353535 0.26234342208724076
0.8162626262626262 0.5054578101839927
0.7357034137856054 0.3464150289280483
0.6319495922905856 0.3061636315319807
0.5617296423519904 0.40012274546637006
0.5651515151515152 0.19439935048417922
0.8466666666666667 0.4048850373467596
0.6424242424242423 0.42024782418396595
0.8286868686868687 0.4996852588003538
0.7357034137856054 0.3464150289280483
0.6319495922905856 0.3061636315319807
0.5617296423519904 0.40012274546637006
0.5651515151515152 0.19439935048417922
0.8466666666666667 0.4048850373467596
0.6424242424242423 0.42024782418396595
0.8286868686868687 0.4996852588003538
0.7357034137856054 0.3464150289280483
0.6319495922905856 0.3061636315319807
0.5617296423519904 0.40012274546637006
0.5677777777777778 0.1724449375446814
0.8466666666666667 0.4048850373467596
0.6424242424242423 0.42024782418396595
0.8286868686868687 0.4996852588003538
0.6238312676668841 0.3000164408839634
0.6319495922905856 0.3061636315319807
0.5617296423519904 0.40012274546637006
0.5651515151515152 0.19439935048417922
0.8466666666666667 0.4048850373467596
0.6424242424242423 0.42024782418396595
0.8286868686868687 0.4996852588003538
0.5463144161774299 0.034323907964165644
0.5458364220410181 0.08902602924394812
0.4676702364113962 0.09476325480427364
0.4895959595959596 0.0016329318874225612
0.5662626262626262 0.021193231623346548
0.5242424242424243 0.07976973949900709
0.46348484848484844 0.004734398459528952
0.577353772559252 0.45176292832589565
0.6574005436125525 0.26634332596660587
0.5852697514649423 0.18757868835396965
0.5958080808080809 0.02680666498367519
0.7748484848484849 0.45831647027378564
0.5297474747474747 0.07005695960496466
0.5546969696969697 0.02051814196657303
0.5558817134159599 0.35907997945918824
0.5302081228531016 0.35801724236835764
0.5498989898989899 0.41292472370868627
0.4948484848484848 0.07565377672126002
0.501919191919192 0.3632201710080356
0.5463144161774299 0.034323907964165644
0.5458364220410181 0.08902602924394812
0.4676702364113962 0.09476325480427364
0.4895959595959596 0.0016329318874225612
0.5662626262626262 0.021193231623346548
0.5242424242424243 0.07976973949900709
0.46348484848484844 0.004734398459528952
0.6942813655142422 0.23756910162932457
0.7118853471707438 0.30815026486745617
0.6876136593251161 0.34133135153810346
0.5593939393939394 0.10791329180875353
0.707878787878788 0.35321423224560966
0.521818181818182 0.21724206767847834
0.6702020202020201 0.1851352108262333
0.4829310719721679 0.2421032181384676
0.45255744996293545 0.32552918378620016
0.5285916346736715 0.3027346232066084
0.5593939393939394 0.10791329180875353
0.707878787878788 0.35321423224560966
0.521818181818182 0.21724206767847834
0.6702020202020201 0.1851352108262333
0.6942813655142422 0.23756910162932457
0.7118853471707438 0.30815026486745617
0.6876136593251161 0.34133135153810346
0.6272727272727273 0.14405659634349144
0.6324242424242423 0.1754096157453397
0.6843434343434344 0.29305760824177995
0.7804040404040404 0.44281163015210523
0.6019786910197868 0.2300817053883057
0.6317024956758093 0.3254133344514595
0.6313396645787027 0.29480331232173396
0.635050505050505 0.11148824214606837
0.737979797979798 0.29501343512853284
0.611010101010101 0.2319018362876017
0.7468686868686869 0.37020689148019265
0.6349206349206349 0.2852642603037566
0.6580182851494935 0.31563153354743384
0.7186300262679328 0.36792733272850225
0.6094949494949494 0.2819667567865029
0.6253535353535353 0.355111712253605
0.6438383838383838 0.38275323566638386
0.6551515151515152 0.42394656297566835
0.707653837790824 0.2982409312353318
0.6455399061032863 0.2935110007720704
0.698019801980198 0.30962028052659063
0.57010101010101 0.1132953783745321
0.5352525252525252 0.14845899636417928
0.5720202020202021 0.17582815975621569
0.6322222222222222 0.47941692963517524
0.5809958686671016 0.35992140709385234
0.5833951074870274 0.2795868357792667
0.47474237219640336 0.3805417976550452
0.49565656565656563 0.39664428178334876
0.5336363636363637 0.47842369385713396
0.5324242424242425 0.4605177239785112
0.4635353535353536 0.4277756146900914
0.5328332246140466 0.3777191985674926
0.6084136397331357 0.3334788814939441
0.6288139017983431 0.4164942839667035
0.48868686868686867 0.39675722134018293
0.7142424242424243 0.5341381248095813
0.6390909090909092 0.4570499383952778
0.5823232323232324 0.457917482072712
0.5622961513372472 0.25942247859822304
0.722510501606128 0.19550666675752132
0.6537684380682967 0.29354123538150056
0.48828282828282826 0.3157139914866589
0.6478787878787879 0.4249527693525408
0.6057575757575758 0.3839333083414616
0.5621212121212121 0.3856136986530302
0.6507936507936508 0.2859486981371785
0.6405979738077588 0.28205004017247104
0.740856738735098 0.33112429049774383
0.4794949494949495 0.28556484145299804
0.4981818181818183 0.26747602761076106
0.5349494949494948 0.276561970783364
0.5557575757575757 0.4291389478620604
0.6445966514459666 0.27287577453679995
0.718556955769706 0.25925283128815957
0.7326732673267327 0.3009465507602329
0.4804040404040404 0.294494814043851
0.6063636363636363 0.3999059137234949
0.5856565656565657 0.35327565486515455
0.5825252525252524 0.45459928457409166
0.6386170906718852 0.19901138466073648
0.7169508277736595 0.20494124708899622
0.7327742978379471 0.2077795541590377
0.4806060606060606 0.20651001459051183
0.5981818181818181 0.3356217858184491
0.5916161616161617 0.2954714917714596
0.5848484848484848 0.4237631270625596
0.533376821048054 0.20578927611852732
0.4955522609340252 0.2156100396038751
0.6301272984441301 0.3464143924024941
0.566060606060606 0.2545428188358758
0.5617171717171718 0.38111785369262335
0.5597979797979798 0.24620963602275903
0.7213131313131312 0.2688423396482307
0.4933283914010378 0.21605686013800313
0.6350777934936351 0.3500063958870565
0.5697979797979799 0.25583749236876185
0.5691919191919191 0.3821983732664841
0.5542424242424242 0.21412664766382505
0.7330303030303029 0.2710421759158595
0.5319634703196346 0.20430546107151165
0.49419322955275513 0.21504613194881472
0.6352798545160638 0.3446940496930163
0.5706060606060606 0.24397035864796096
0.5623232323232323 0.3678200085240371
0.5536363636363636 0.19765354984659045
0.723838383838384 0.2574676939952972
0.5314198738856274 0.2074889483323551
0.49394613293797873 0.223423739561585
0.6354819155384926 0.3531723889999416
0.5623232323232323 0.44046235544276535
0.7532323232323233 0.27392952698272377
0.678299630354425 0.322742205270773
0.7091672844082035 0.23954494088286626
0.6724590826429582 0.4867259049900103
0.6047474747474747 0.22849360166450342
0.8755555555555555 0.5777204522860416
0.6697979797979798 0.40037544835949185
0.8395959595959596 0.3390001189080646
0.6219830397912589 0.23851103202538992
0.6893995552260933 0.2196376925021507
0.6678116791270963 0.2956710372274105
0.5942424242424242 0.18290618897397143
0.841919191919192 0.48489520420268556
0.6468686868686869 0.3886667346425653
0.8223232323232323 0.35714528051912275
0.6560121765601218 0.2899151350127628
0.7113911539411909 0.24925387247691227
0.6853909880783997 0.34979118053775515
0.6058585858585859 0.19554892564494383
0.8646464646464648 0.5192008494771245
0.6587878787878788 0.39798994399323995
0.8345454545454546 0.34471685959894927
0.49380300065231575 0.18814418089802973
0.5119841858166543 0.23600781455616132
0.4720145483936149 0.2239556788281206
0.5205050505050506 0.23821128552169368
0.5187878787878789 0.3596362391652781
0.5662626262626262 0.37345813580083315
0.4747474747474747 0.37712392694948305
0.5276146988475755 0.2312654280228773
0.5576970595502841 0.14669435807589432
0.5511214386744797 0.23053156974263184
0.548989898989899 0.3864467491284974
0.5266666666666667 0.37147201989608586
0.49202020202020197 0.32750218725320296
0.47343434343434343 0.36577363235069893
0.5169602087410307 0.12176288732219534
0.49023968371633303 0.1040009793356329
0.5546575065669832 0.19155843468664524
0.5244949494949495 0.009272719272713666
0.49969696969696975 0.25232905850785214
0.6153535353535353 0.04726534603721837
0.7121212121212122 0.5439242720552728
0.5314198738856274 0.26519228440899323
0.6687669878922657 0.16037032835641074
0.6544756516467973 0.32972496294176373
0.5198989898989899 0.08249493902256665
0.7692929292929294 0.541687833772713
0.728989898989899 0.3314979509863799
0.7010101010101011 0.5199688162371556
0.5637095020656664 0.23992352456120009
0.6051396095873487 0.29622810631338126
0.694887856132552 0.4185122688596702
0.5218181818181818 0.22617316454804046
0.8001010101010101 0.4050899963490857
0.7178787878787879 0.2926158539060931
0.61010101010101 0.3810262313898717
0.5494672754946728 0.22720273558542986
0.5995799357548801 0.24346024523961515
0.6430592038795717 0.42111721581485106
0.5094949494949494 0.17955789525814564
0.7881818181818181 0.39803353019920573
0.5997979797979798 0.44637033554252215
0.832121212121212 0.34924310542839887
0.556099151989563 0.011753695667142005
0.6261428218433407 0.251487613092995
0.5779955546575065 0.24273044542046318
0.6616161616161617 0.040940455481466693
0.642929292929293 0.2875650488417589
0.6961616161616162 0.2162733740745454
0.6256565656565657 0.35677000454428154
0.6915633833442053 0.20212784315628204
0.600815418828762 0.16072367290221556
0.623055162659123 0.2520417508384353
0.5524242424242423 0.44312269973029983
0.5261616161616162 0.22180554316186363
0.5741414141414142 0.42838157019177336
0.5863636363636364 0.4362712629402789
0.5284844531419874 0.22555269445270584
0.590313812700766 0.1355413029367873
0.5747625782986462 0.3158516691500399
0.522020202020202 0.4020323717860942
0.6036363636363636 0.428125831947919
0.4633333333333333 0.346983195586108
0.6732985431615568 0.36819305067371155
0.7003953545836422 0.24771732913475125
0.679733279450394 0.5334704332079421
0.6196969696969697 0.333309551502302
0.8832323232323231 0.6237682570992475
0.6807070707070707 0.435074222530403
0.9483838383838383 0.5160078553520393
0.6769949989128072 0.3495344566000634
0.7034840622683468 0.22556809821871884
0.7022630834512023 0.5356703710215291
0.6293939393939394 0.24871411321480186
0.8944444444444445 0.582096875452266
0.6595959595959596 0.3780636240215409
0.9615151515151514 0.3772375937678413
0.7470102196129593 0.2619189302330584
0.6985421299728194 0.25045395016472843
0.765710244493837 0.27009858865839614
0.5862626262626263 0.09044206573077762
0.6342424242424244 0.13329888498426024
0.6129292929292929 0.23642790220288762
0.5607740813220266 0.23775968360054733
0.5488015814183346 0.30286376089520894
0.4479692867245908 0.29301013140984755
0.5424242424242424 0.14525596737355911
0.7216161616161616 0.2043110442514774
0.69020202020202 0.3853147230086747
0.5356055664274841 0.027941039099433084
0.5418211020509018 0.046341556025442494
0.4640836532632855 0.040649244375560015
0.5146969696969698 0.0365472482783779
0.5760606060606059 0.0570682428167313
0.5176767676767677 0.048257097806975596
0.45738203957382034 0.06703126322954141
0.4331603657029899 0.03422805305899014
0.4574661547787432 0.021794373316041372
0.561010101010101 0.15570449338365638
0.581010101010101 0.0003319541571911971
0.5757575757575757 0.3011995333976826
0.546969696969697 0.2645623380534244
0.5688193085453359 0.08202548303091597
0.4885100074128985 0.034272357183488776
0.5164679733279449 0.024003504307841598
0.5747474747474747 0.21157974268136664
0.5737373737373738 0.0016405233276446613
0.556969696969697 0.15173278490364722
0.536060606060606 0.1281826284289736
0.5396825396825397 0.13431422731415693
0.6051396095873487 0.20387273023042884
0.5262679329157406 0.16316101540950084
0.48303030303030303 0.1954832239576974
0.6095959595959595 0.24474313787329924
0.485050505050505 0.16187893768857686
0.5916503587736466 0.22041280566059646
0.6246602421546825 0.19393171290517155
0.48848252172155987 0.12594314931233253
0.5550505050505051 0.13467736376871137
0.6070707070707071 0.30267878688019473
0.5722222222222222 0.22975049520592522
0.6964646464646465 0.4162035768922179
0.5591432920200045 0.44648202019751615
0.5421299728193724 0.23125006986336638
0.5487977369165489 0.4544186403256549
0.5815151515151514 0.521902139739797
0.6004040404040405 0.10604489322106496
0.42929292929292934 0.3106250252529621
0.5258751902587518 0.21103376793391304
0.6113170249567581 0.2890940741128218
0.6066882198423923 0.33212691797294447
0.5541414141414142 0.08786892663709474
0.6466666666666667 0.35583322148936525
0.6925252525252525 0.2879284802214735
0.6642424242424242 0.16276763969058658
0.5091324200913242 0.3231583341521851
0.5742525327403014 0.19449817816963338
0.39947464134168514 0.29882593520958634
0.5407070707070708 0.43308019652428725
0.43303030303030304 0.3257042862621976
0.4995959595959596 0.42129081637988663
0.5154545454545455 0.4225323573690851
0.6565557729941291 0.12048303663190381
0.673461823573017 0.22208481244151723
0.6016366942816731 0.23239573875331632
0.5578787878787879 0.05622787568844696
0.7483838383838384 0.23077164928039437
0.6456565656565657 0.19498107954879412
0.6475757575757576 0.39067258355500395
0.6490541422048272 0.143265151619913
0.6732147269582407 0.2307466929236213
0.5934532228733076 0.24241969623663995
0.5522222222222222 0.059230681702674697
0.7156565656565658 0.20098744053419593
0.6223232323232323 0.15927602683953368
0.6457575757575759 0.3518923971621042
0.5971950424005218 0.08429742530698192
0.5861131702495674 0.14136678847720707
0.631642756112346 0.1910226684745006
0.5401010101010101 0.040431873863916855
0.6539393939393938 0.1236808062144211
0.5877777777777777 0.15712226572576185
0.6458585858585859 0.342440239068493
0.6479669493368124 0.11392446421105623
0.6394860390412651 0.1894249192283458
0.6012325722368155 0.2144955046288233
0.541919191919192 0.04708328334780583
0.7308080808080808 0.18268089361319623
0.6075757575757575 0.1732597744102307
0.6501010101010101 0.35729306286564827
0.7292889758643184 0.28686486562588875
0.685816654311836 0.24962717565554027
0.7478278440088908 0.33740999068835675
0.5803030303030303 0.1396738842656051
0.6486868686868688 0.26016094566421727
0.7742424242424242 0.3181792353993087
0.5630571863448576 0.17694508599161893
0.5442302940449715 0.25271715097308195
0.4515053546170944 0.2206126935543054
0.5977777777777777 0.16133117576305173
0.6186868686868687 0.3781492502345969
0.6472727272727273 0.2610792201321025
0.7797979797979797 0.3510402024809881
0.5919765166340509 0.20118175647550401
0.6288608846058809 0.2549358773669588
0.8030915336431602 0.303891249624992
0.5987878787878789 0.16040086370032203
0.6531313131313131 0.1909781338777951
0.6868686868686869 0.3744756017415758
0.8477777777777779 0.3903039636951838
0.5655577299412916 0.26050487637516956
0.6255250803063998 0.3025636566840898
0.670842594463528 0.37707102847840857
0.5570707070707072 0.3738403193056371
0.6968686868686867 0.44290033084336367
0.6338383838383838 0.3960724489673076
0.5523232323232323 0.06319878426296816
0.5896934116112198 0.21970501869826692
0.6433160365702989 0.2984235223497719
0.7839967670236411 0.3166752914682266
0.6423232323232323 0.16377032853031187
0.7015151515151515 0.2574165676085815
0.7036363636363636 0.35601831964445757
0.8168686868686869 0.39241927637776586
0.5242444009567298 0.37126161430475724
0.42105263157894735 0.2045629112751404
0.4415033340068701 0.45721549511588233
0.46585858585858586 0.5227895023149356
0.4160606060606061 0.3824967348549349
0.40121212121212124 0.4227988273391553
0.40383838383838383 0.4486645805479123
0.4269406392694064 0.5137776991747736
0.45095132196688903 0.40073777893091567
0.4813093554253384 0.6202966399339808
0.4873737373737374 0.6279469154283582
0.44191919191919193 0.649372801799291
0.5013131313131314 0.6346588641984493
0.48828282828282826 0.6563756612013856
0.4307458143074582 0.5287751525129011
0.4525574499629355 0.43082597314675625
0.4907051929682764 0.6554765733716276
0.47565656565656567 0.6341557827613064
0.4261616161616162 0.6437773102495744
0.5265656565656566 0.6469640486837492
0.49949494949494944 0.6484645752623788
0.4961948249619483 0.5174740239930992
0.4346429453916481 0.43420400919652147
0.40088906849868655 0.641216591097932
0.4991919191919192 0.605635462460546
0.46111111111111114 0.6304119470749974
0.4796969696969697 0.6461423961526671
0.46424242424242423 0.64827767104046
0.49228093063709505 0.5309788728545822
0.43612552508030633 0.4447660962728739
0.4484744392806627 0.6581167877552647
0.5048484848484849 0.6558281144462461
0.45151515151515154 0.6486103826145713
0.48808080808080806 0.6156643168492175
0.48050505050505055 0.6540340510338907
0.5455533811698196 0.27769779369542513
0.4458858413639733 0.21414964808966064
0.6168923014750455 0.3680288644281554
0.7896969696969698 0.37624910321271626
0.5857575757575758 0.33941735472792156
0.7278787878787878 0.27772821264332515
0.5455533811698196 0.27769779369542513
0.4458858413639733 0.21414964808966064
0.6168923014750455 0.3680288644281554
0.7896969696969698 0.37624910321271626
0.656969696969697 0.3078143342235832
0.7054545454545454 0.5306475554585588
0.6520982822352686 0.29494761228923966
0.6638250555967383 0.2167687299496524
0.7002424732269147 0.397518641131027
0.527979797979798 0.3387039223406593
0.6937373737373738 0.25996139492440834
0.7473737373737374 0.3532967718763678
0.6520982822352686 0.29494761228923966
0.6638250555967383 0.2167687299496524
0.7002424732269147 0.397518641131027
0.527979797979798 0.3387039223406593
0.5092929292929292 0.3441471638273357
0.4752525252525252 0.4055734416098806


==> figures/auc-roc_vs_f1-opt.txt <==
x1 x2
0.7201565557729941 0.6226415094339622
0.6806276254015319 0.5148514851485149
0.7386340674883815 0.7058823529411764
0.6364646464646465 0.682170542635659
0.5422222222222223 0.6666666666666666
0.6256565656565657 0.6859205776173286
0.8682828282828282 0.8365384615384616
0.5826266579691237 0.5764192139737991
0.6670373115888312 0.5130890052356021
0.6282077187310569 0.6762589928057555
0.6821212121212122 0.7072243346007605
0.6245454545454545 0.6836363636363636
0.6826262626262626 0.6810035842293908
0.67 0.7076923076923077
0.5442487497282018 0.5393258426966292
0.4854212997281937 0.45945945945945943
0.9435239442311577 0.875
0.6033333333333333 0.6666666666666667
0.8671717171717171 0.8058252427184466
0.6121212121212121 0.6712328767123288
0.8355555555555555 0.7884615384615384
0.5495759947814742 0.5426356589147286
0.5030887076847047 0.4621848739495798
0.9340270761770054 0.8708133971291867
0.6051515151515152 0.6712802768166091
0.8741414141414141 0.8220338983050848
0.6149494949494949 0.6711864406779661
0.8287878787878789 0.7979797979797979
0.5470754511850402 0.5413533834586466
0.5161848282678527 0.46610169491525427
0.9127096383107699 0.8514851485148514
0.6063636363636363 0.6689189189189189
0.8692929292929293 0.8138528138528138
0.6163636363636363 0.6689189189189189
0.8159595959595959 0.782608695652174
0.5377255925201131 0.5454545454545454
0.5193970842599457 0.4472573839662447
0.8836128510810265 0.8426395939086294
0.6031313131313132 0.6711864406779661
0.8634343434343434 0.8037383177570094
0.6087878787878789 0.6666666666666667
0.806060606060606 0.7685185185185185
0.507070707070707 0.6666666666666666
0.48608393128941074 0.5427509293680297
0.4475757575757576 0.6666666666666666
0.49575757575757573 0.6689189189189189
0.5465318547510328 0.5748987854251012
0.6829750432419076 0.5276073619631902
0.7326732673267327 0.7024793388429752
0.5324242424242425 0.673469387755102
0.7514141414141415 0.7432950191570882
0.6867676767676768 0.7091633466135459
0.8642424242424241 0.8108108108108107
0.5747988693194173 0.5634920634920635
0.6973066468989375 0.534351145038168
0.7631844817134774 0.694980694980695
0.5218181818181818 0.6689189189189189
0.6882828282828283 0.7218045112781953
0.6560606060606061 0.6904761904761905
0.8006060606060607 0.7593582887700535
0.5809958686671015 0.5795918367346939
0.7158388930071657 0.5507246376811594
0.7442917761163872 0.7210300429184548
0.5396969696969697 0.6757679180887372
0.7758585858585859 0.7565217391304349
0.6842424242424242 0.6896551724137931
0.8582828282828283 0.816326530612245
0.4995651228527941 0.5427509293680297
0.516308376575241 0.4493392070484582
0.5545564760557687 0.664406779661017
0.6093939393939394 0.6859504132231405
0.4611111111111111 0.6689189189189189
0.49040404040404045 0.6711864406779661
0.5229292929292929 0.6756756756756758
0.7304848880191346 0.6193548387096773
0.6598715097603163 0.4838709677419355
0.7580319256415436 0.7244094488188976
0.6358585858585858 0.6973180076628354
0.7497979797979799 0.7162790697674418
0.6822222222222222 0.691358024691358
0.8446464646464646 0.7782101167315175
0.6575342465753424 0.6026200873362445
0.6895231035334816 0.5142857142857142
0.727015558698727 0.6846153846153846
0.5517171717171717 0.7049808429118773
0.7322222222222221 0.7461538461538462
0.6765656565656566 0.7114624505928854
0.8201010101010101 0.7968127490039841
0.682648401826484 0.6261682242990654
0.6976772918211022 0.5390070921985816
0.7554051323499698 0.708860759493671
0.5743434343434344 0.6943396226415094
0.7834343434343435 0.7800829875518672
0.7245454545454546 0.7242798353909465
0.845050505050505 0.7968127490039841
0.6539465101108937 0.6000000000000001
0.6855695576970595 0.5277777777777778
0.7565164679733279 0.704
0.5451515151515152 0.6689419795221843
0.7308080808080808 0.7413127413127413
0.6735353535353535 0.7027027027027026
0.8162626262626262 0.790513833992095
0.7357034137856054 0.6081081081081081
0.6319495922905856 0.4827586206896552
0.5617296423519904 0.6855123674911661
0.5651515151515152 0.7215686274509805
0.8466666666666667 0.7966804979253111
0.6424242424242423 0.7025089605734768
0.8286868686868687 0.7874015748031497
0.7357034137856054 0.6081081081081081
0.6319495922905856 0.4827586206896552
0.5617296423519904 0.6855123674911661
0.5651515151515152 0.7215686274509805
0.8466666666666667 0.7966804979253111
0.6424242424242423 0.7025089605734768
0.8286868686868687 0.7874015748031497
0.7357034137856054 0.6081081081081081
0.6319495922905856 0.4827586206896552
0.5617296423519904 0.6855123674911661
0.5677777777777778 0.695970695970696
0.8466666666666667 0.7966804979253111
0.6424242424242423 0.7025089605734768
0.8286868686868687 0.7874015748031497
0.6238312676668841 0.5934065934065934
0.6319495922905856 0.4827586206896552
0.5617296423519904 0.6855123674911661
0.5651515151515152 0.7215686274509805
0.8466666666666667 0.7966804979253111
0.6424242424242423 0.7025089605734768
0.8286868686868687 0.7874015748031497
0.5463144161774299 0.5550660792951543
0.5458364220410181 0.4608294930875575
0.4676702364113962 0.6621621621621622
0.4895959595959596 0.6689655172413793
0.5662626262626262 0.6411149825783972
0.5242424242424243 0.6644295302013423
0.46348484848484844 0.6757679180887373
0.577353772559252 0.5214007782101168
0.6574005436125525 0.5094339622641509
0.5852697514649423 0.6643835616438356
0.5958080808080809 0.6621160409556315
0.7748484848484849 0.7704280155642024
0.5297474747474747 0.6920415224913494
0.5546969696969697 0.6428571428571429
0.5558817134159599 0.5396825396825397
0.5302081228531016 0.6621621621621622
0.5498989898989899 0.6666666666666667
0.4948484848484848 0.6644295302013423
0.501919191919192 0.6666666666666667
0.5463144161774299 0.5550660792951543
0.5458364220410181 0.4608294930875575
0.4676702364113962 0.6621621621621622
0.4895959595959596 0.6689655172413793
0.5662626262626262 0.6411149825783972
0.5242424242424243 0.6644295302013423
0.46348484848484844 0.6757679180887373
0.6942813655142422 0.6229508196721312
0.7118853471707438 0.5444444444444444
0.6876136593251161 0.6886446886446886
0.5593939393939394 0.6758620689655171
0.707878787878788 0.6784140969162996
0.521818181818182 0.6714801444043322
0.6702020202020201 0.6978723404255319
0.4829310719721679 0.5482625482625483
0.45255744996293545 0.4435146443514644
0.5285916346736715 0.6689655172413793
0.5593939393939394 0.6758620689655171
0.707878787878788 0.6784140969162996
0.521818181818182 0.6714801444043322
0.6702020202020201 0.6978723404255319
0.6942813655142422 0.6229508196721312
0.7118853471707438 0.5444444444444444
0.6876136593251161 0.6886446886446886
0.6272727272727273 0.6805555555555556
0.6324242424242423 0.6835443037974683
0.6843434343434344 0.6956521739130435
0.7804040404040404 0.7706422018348624
0.6019786910197868 0.5877551020408163
0.6317024956758093 0.48854961832061067
0.6313396645787027 0.683453237410072
0.635050505050505 0.6804123711340206
0.737979797979798 0.7242798353909464
0.611010101010101 0.7071428571428571
0.7468686868686869 0.7456140350877193
0.6349206349206349 0.6037735849056605
0.6580182851494935 0.4831460674157303
0.7186300262679328 0.7125506072874493
0.6094949494949494 0.6863468634686347
0.6253535353535353 0.6619718309859155
0.6438383838383838 0.6853146853146853
0.6551515151515152 0.711111111111111
0.707653837790824 0.6321243523316062
0.6455399061032863 0.49142857142857144
0.698019801980198 0.6968325791855203
0.57010101010101 0.6920152091254752
0.5352525252525252 0.65993265993266
0.5720202020202021 0.6853146853146853
0.6322222222222222 0.7131782945736436
0.5809958686671016 0.5767441860465116
0.5833951074870274 0.48623853211009177
0.47474237219640336 0.6621621621621622
0.49565656565656563 0.6621621621621622
0.5336363636363637 0.65993265993266
0.5324242424242425 0.6734006734006733
0.4635353535353536 0.6666666666666666
0.5328332246140466 0.5714285714285714
0.6084136397331357 0.4893617021276595
0.6288139017983431 0.6953405017921146
0.48868686868686867 0.6689189189189189
0.7142424242424243 0.7272727272727272
0.6390909090909092 0.6785714285714285
0.5823232323232324 0.6689189189189189
0.5622961513372472 0.5407407407407407
0.722510501606128 0.5507246376811594
0.6537684380682967 0.6787003610108303
0.48828282828282826 0.65993265993266
0.6478787878787879 0.6759581881533101
0.6057575757575758 0.6713286713286712
0.5621212121212121 0.6666666666666667
0.6507936507936508 0.587719298245614
0.6405979738077588 0.49162011173184356
0.740856738735098 0.7467811158798283
0.4794949494949495 0.6621160409556315
0.4981818181818183 0.6666666666666666
0.5349494949494948 0.6896551724137931
0.5557575757575757 0.7
0.6445966514459666 0.5655737704918032
0.718556955769706 0.5571428571428572
0.7326732673267327 0.7232142857142858
0.4804040404040404 0.6621621621621622
0.6063636363636363 0.6884057971014493
0.5856565656565657 0.6827586206896552
0.5825252525252524 0.7101449275362319
0.6386170906718852 0.5615384615384615
0.7169508277736595 0.5507246376811594
0.7327742978379471 0.7256637168141593
0.4806060606060606 0.6621621621621622
0.5981818181818181 0.6909090909090909
0.5916161616161617 0.6827586206896552
0.5848484848484848 0.7101449275362319
0.533376821048054 0.5446428571428571
0.4955522609340252 0.4488188976377952
0.6301272984441301 0.6940298507462687
0.566060606060606 0.6736842105263158
0.5617171717171718 0.6666666666666666
0.5597979797979798 0.6644295302013423
0.7213131313131312 0.7186147186147186
0.4933283914010378 0.4488188976377952
0.6350777934936351 0.6966292134831462
0.5697979797979799 0.6783216783216783
0.5691919191919191 0.6666666666666666
0.5542424242424242 0.6644295302013423
0.7330303030303029 0.7232142857142857
0.5319634703196346 0.5479452054794519
0.49419322955275513 0.4488188976377952
0.6352798545160638 0.6943396226415095
0.5706060606060606 0.6759581881533101
0.5623232323232323 0.6666666666666666
0.5536363636363636 0.6644295302013423
0.723838383838384 0.7162790697674418
0.5314198738856274 0.5479452054794519
0.49394613293797873 0.450592885375494
0.6354819155384926 0.7014925373134329
0.5623232323232323 0.6666666666666666
0.7532323232323233 0.7168141592920355
0.678299630354425 0.5811965811965811
0.7091672844082035 0.5212765957446809
0.6724590826429582 0.6923076923076923
0.6047474747474747 0.6859205776173284
0.8755555555555555 0.8043478260869567
0.6697979797979798 0.6836363636363636
0.8395959595959596 0.7772925764192139
0.6219830397912589 0.5970149253731343
0.6893995552260933 0.5402298850574713
0.6678116791270963 0.7112970711297072
0.5942424242424242 0.7011070110701108
0.841919191919192 0.7807486631016042
0.6468686868686869 0.6875000000000001
0.8223232323232323 0.7704918032786886
0.6560121765601218 0.6048780487804879
0.7113911539411909 0.5477707006369427
0.6853909880783997 0.7074235807860263
0.6058585858585859 0.6988847583643123
0.8646464646464648 0.7941176470588236
0.6587878787878788 0.681159420289855
0.8345454545454546 0.7736625514403291
0.49380300065231575 0.5537190082644629
0.5119841858166543 0.46913580246913583
0.4720145483936149 0.6737588652482269
0.5205050505050506 0.6689189189189189
0.5187878787878789 0.6621621621621622
0.5662626262626262 0.6666666666666667
0.4747474747474747 0.6644295302013423
0.5276146988475755 0.5511811023622047
0.5576970595502841 0.46464646464646464
0.5511214386744797 0.664406779661017
0.548989898989899 0.6741573033707865
0.5266666666666667 0.6621621621621622
0.49202020202020197 0.6779661016949152
0.47343434343434343 0.6689189189189189
0.5169602087410307 0.5427509293680297
0.49023968371633303 0.4470588235294118
0.5546575065669832 0.6576271186440679
0.5244949494949495 0.6759581881533101
0.49969696969696975 0.6689189189189189
0.6153535353535353 0.6778242677824269
0.7121212121212122 0.7615384615384615
0.5314198738856274 0.5374449339207049
0.6687669878922657 0.5174825174825174
0.6544756516467973 0.6928571428571428
0.5198989898989899 0.6689189189189189
0.7692929292929294 0.7470817120622567
0.728989898989899 0.7157894736842104
0.7010101010101011 0.7607843137254902
0.5637095020656664 0.5739910313901345
0.6051396095873487 0.4864864864864865
0.694887856132552 0.6950354609929079
0.5218181818181818 0.6689189189189189
0.8001010101010101 0.7698744769874477
0.7178787878787879 0.7076923076923077
0.61010101010101 0.6689419795221844
0.5494672754946728 0.5625
0.5995799357548801 0.48372093023255813
0.6430592038795717 0.6911764705882353
0.5094949494949494 0.6666666666666666
0.7881818181818181 0.7679324894514767
0.5997979797979798 0.688888888888889
0.832121212121212 0.793103448275862
0.556099151989563 0.5753424657534246
0.6261428218433407 0.4753363228699551
0.5779955546575065 0.673913043478261
0.6616161616161617 0.6829268292682927
0.642929292929293 0.683453237410072
0.6961616161616162 0.7
0.6256565656565657 0.6872852233676976
0.6915633833442053 0.6213592233009708
0.600815418828762 0.46153846153846156
0.623055162659123 0.6857142857142857
0.5524242424242423 0.6804123711340206
0.5261616161616162 0.7084870848708487
0.5741414141414142 0.7
0.5863636363636364 0.7185185185185184
0.5284844531419874 0.5447761194029851
0.590313812700766 0.4824561403508772
0.5747625782986462 0.664406779661017
0.522020202020202 0.6689419795221843
0.6036363636363636 0.6842105263157896
0.4633333333333333 0.6644295302013423
0.6732985431615568 0.5870646766169154
0.7003953545836422 0.5207100591715976
0.679733279450394 0.7142857142857142
0.6196969696969697 0.7011070110701108
0.8832323232323231 0.8088888888888889
0.6807070707070707 0.6992481203007518
0.9483838383838383 0.8849557522123894
0.6769949989128072 0.6020408163265306
0.7034840622683468 0.5125
0.7022630834512023 0.7049808429118775
0.6293939393939394 0.6956521739130435
0.8944444444444445 0.8195121951219513
0.6595959595959596 0.6884057971014493
0.9615151515151514 0.912442396313364
0.7470102196129593 0.6272189349112427
0.6985421299728194 0.52
0.765710244493837 0.7272727272727272
0.5862626262626263 0.6909090909090909
0.6342424242424244 0.673469387755102
0.6129292929292929 0.6981818181818182
0.5607740813220266 0.5551020408163264
0.5488015814183346 0.45945945945945943
0.4479692867245908 0.664406779661017
0.5424242424242424 0.6716981132075471
0.7216161616161616 0.7028985507246375
0.69020202020202 0.7104247104247104
0.5356055664274841 0.5343511450381679
0.5418211020509018 0.4421052631578947
0.4640836532632855 0.664406779661017
0.5146969696969698 0.6735395189003437
0.5760606060606059 0.6666666666666666
0.5176767676767677 0.6666666666666667
0.45738203957382034 0.5313653136531364
0.4331603657029899 0.4426877470355732
0.4574661547787432 0.6576271186440679
0.561010101010101 0.6926070038910506
0.581010101010101 0.673469387755102
0.5757575757575757 0.6923076923076922
0.546969696969697 0.685512367491166
0.5688193085453359 0.5490196078431372
0.4885100074128985 0.4488188976377952
0.5164679733279449 0.6666666666666666
0.5747474747474747 0.6917293233082706
0.5737373737373738 0.6666666666666666
0.556969696969697 0.6644295302013423
0.536060606060606 0.678082191780822
0.5396825396825397 0.5407407407407407
0.6051396095873487 0.4936708860759494
0.5262679329157406 0.6621160409556314
0.48303030303030303 0.6689895470383275
0.6095959595959595 0.6642066420664207
0.485050505050505 0.6804123711340206
0.5916503587736466 0.5420560747663551
0.6246602421546825 0.5
0.48848252172155987 0.6643598615916955
0.5550505050505051 0.6762589928057553
0.6070707070707071 0.6931407942238267
0.5722222222222222 0.6779661016949152
0.6964646464646465 0.7313432835820894
0.5591432920200045 0.5447761194029851
0.5421299728193724 0.448
0.5487977369165489 0.6712802768166091
0.5815151515151514 0.6666666666666666
0.6004040404040405 0.673469387755102
0.42929292929292934 0.6644295302013423
0.5258751902587518 0.5477178423236514
0.6113170249567581 0.4651162790697675
0.6066882198423923 0.6758620689655173
0.5541414141414142 0.6907630522088353
0.6466666666666667 0.6925795053003534
0.6925252525252525 0.6835443037974684
0.6642424242424242 0.6877192982456142
0.5091324200913242 0.5407407407407407
0.5742525327403014 0.47210300429184554
0.39947464134168514 0.6554054054054054
0.5407070707070708 0.65993265993266
0.43303030303030304 0.6642857142857144
0.4995959595959596 0.6644295302013423
0.5154545454545455 0.6716417910447762
0.6565557729941291 0.6048780487804879
0.673461823573017 0.5087719298245614
0.6016366942816731 0.6906474820143884
0.5578787878787879 0.725868725868726
0.7483838383838384 0.7063492063492065
0.6456565656565657 0.6825396825396826
0.6475757575757576 0.6928571428571428
0.6490541422048272 0.5882352941176471
0.6732147269582407 0.5100671140939598
0.5934532228733076 0.6893939393939396
0.5522222222222222 0.7014925373134329
0.7156565656565658 0.702928870292887
0.6223232323232323 0.6802721088435374
0.6457575757575759 0.6937269372693726
0.5971950424005218 0.5625
0.5861131702495674 0.45901639344262296
0.631642756112346 0.6690909090909091
0.5401010101010101 0.687719298245614
0.6539393939393938 0.6861313868613138
0.5877777777777777 0.6804123711340206
0.6458585858585859 0.679245283018868
0.6479669493368124 0.5980392156862746
0.6394860390412651 0.4788732394366197
0.6012325722368155 0.6830985915492958
0.541919191919192 0.696969696969697
0.7308080808080808 0.7104247104247104
0.6075757575757575 0.6877192982456142
0.6501010101010101 0.6838235294117646
0.7292889758643184 0.6206896551724138
0.685816654311836 0.5056179775280898
0.7478278440088908 0.6976744186046512
0.5803030303030303 0.6666666666666666
0.6486868686868688 0.6911764705882352
0.7742424242424242 0.7387387387387387
0.5630571863448576 0.5541125541125541
0.5442302940449715 0.4576271186440678
0.4515053546170944 0.664406779661017
0.5977777777777777 0.6716417910447761
0.6186868686868687 0.6689189189189189
0.6472727272727273 0.6853146853146853
0.7797979797979797 0.7510204081632653
0.5919765166340509 0.587719298245614
0.6288608846058809 0.4766839378238342
0.8030915336431602 0.7425742574257426
0.5987878787878789 0.6716417910447761
0.6531313131313131 0.6758620689655171
0.6868686868686869 0.7003610108303249
0.8477777777777779 0.7661691542288558
0.5655577299412916 0.5426356589147286
0.6255250803063998 0.48888888888888893
0.670842594463528 0.6857142857142856
0.5570707070707072 0.6666666666666666
0.6968686868686867 0.6842105263157895
0.6338383838383838 0.6711409395973155
0.5523232323232323 0.6784452296819787
0.5896934116112198 0.5826086956521739
0.6433160365702989 0.5177664974619289
0.7839967670236411 0.7577092511013216
0.6423232323232323 0.6929133858267715
0.7015151515151515 0.689075630252101
0.7036363636363636 0.6909090909090908
0.8168686868686869 0.7489711934156379
0.5242444009567298 0.5509433962264151
0.42105263157894735 0.43921568627450974
0.4415033340068701 0.664406779661017
0.46585858585858586 0.6666666666666666
0.4160606060606061 0.6689189189189189
0.40121212121212124 0.6711409395973155
0.40383838383838383 0.6734006734006733
0.4269406392694064 0.5475285171102662
0.45095132196688903 0.45957446808510644
0.4813093554253384 0.6643835616438356
0.4873737373737374 0.6621621621621622
0.44191919191919193 0.65993265993266
0.5013131313131314 0.6756756756756758
0.48828282828282826 0.6756756756756758
0.4307458143074582 0.5353159851301116
0.4525574499629355 0.4523809523809524
0.4907051929682764 0.6598639455782314
0.47565656565656567 0.65993265993266
0.4261616161616162 0.6621621621621622
0.5265656565656566 0.6734006734006733
0.49949494949494944 0.6782006920415224
0.4961948249619483 0.5525291828793775
0.4346429453916481 0.45
0.40088906849868655 0.6621621621621622
0.4991919191919192 0.6689189189189189
0.46111111111111114 0.65993265993266
0.4796969696969697 0.6734006734006733
0.46424242424242423 0.6779661016949152
0.49228093063709505 0.5387453874538745
0.43612552508030633 0.448
0.4484744392806627 0.664406779661017
0.5048484848484849 0.6757679180887372
0.45151515151515154 0.65993265993266
0.48808080808080806 0.6779661016949152
0.48050505050505055 0.6829268292682927
0.5455533811698196 0.5393258426966292
0.4458858413639733 0.450592885375494
0.6168923014750455 0.6867924528301886
0.7896969696969698 0.7560975609756098
0.5857575757575758 0.6666666666666667
0.7278787878787878 0.7340823970037452
0.5455533811698196 0.5393258426966292
0.4458858413639733 0.450592885375494
0.6168923014750455 0.6867924528301886
0.7896969696969698 0.7560975609756098
0.656969696969697 0.7003610108303249
0.7054545454545454 0.7874015748031497
0.6520982822352686 0.5863874345549738
0.6638250555967383 0.5172413793103449
0.7002424732269147 0.6976744186046512
0.527979797979798 0.6666666666666666
0.6937373737373738 0.7003891050583657
0.7473737373737374 0.7155963302752293
0.6520982822352686 0.5863874345549738
0.6638250555967383 0.5172413793103449
0.7002424732269147 0.6976744186046512
0.527979797979798 0.6666666666666666
0.5092929292929292 0.6644295302013423
0.4752525252525252 0.6666666666666667


==> figures/auc-roc_vs_f1-sub.txt <==
x1 x2
0.7201565557729941 0.5367647058823529
0.6806276254015319 0.4453125
0.7386340674883815 0.6599326599326599
0.6364646464646465 0.15789473684210525
0.5422222222222223 0.6644295302013422
0.6256565656565657 0.6688963210702341
0.8682828282828282 0.6688963210702341
0.5826266579691237 0.5306122448979592
0.6670373115888312 0.46987951807228917
0.6282077187310569 0.6249999999999999
0.6821212121212122 0.6206896551724138
0.6245454545454545 0.634920634920635
0.6826262626262626 0.6460176991150441
0.67 0.6724137931034482
0.5442487497282018 0.47398843930635837
0.4854212997281937 0.3821656050955414
0.9435239442311577 0.41414141414141414
0.6033333333333333 0.6130653266331657
0.8671717171717171 0.7839195979899497
0.6121212121212121 0.56
0.8355555555555555 0.763819095477387
0.5495759947814742 0.49710982658959535
0.5030887076847047 0.3439490445859873
0.9340270761770054 0.8426395939086294
0.6051515151515152 0.6030150753768845
0.8741414141414141 0.7738693467336684
0.6149494949494949 0.58
0.8287878787878789 0.7939698492462312
0.5470754511850402 0.5202312138728323
0.5161848282678527 0.36942675159235666
0.9127096383107699 0.8383838383838385
0.6063636363636363 0.6030150753768845
0.8692929292929293 0.7839195979899497
0.6163636363636363 0.59
0.8159595959595959 0.763819095477387
0.5377255925201131 0.49710982658959535
0.5193970842599457 0.3821656050955414
0.8836128510810265 0.8383838383838385
0.6031313131313132 0.5929648241206029
0.8634343434343434 0.7839195979899497
0.6087878787878789 0.59
0.806060606060606 0.7537688442211055
0.507070707070707 0.49746192893401014
0.48608393128941074 0.02666666666666666
0.4475757575757576 0.49514563106796117
0.49575757575757573 0.507177033492823
0.5465318547510328 0.4418604651162791
0.6829750432419076 0.4968152866242039
0.7326732673267327 0.649746192893401
0.5324242424242425 0.5527638190954774
0.7514141414141415 0.6868686868686869
0.6867676767676768 0.59
0.8642424242424241 0.7939698492462312
0.5747988693194173 0.4534883720930233
0.6973066468989375 0.5
0.7631844817134774 0.6802030456852791
0.5218181818181818 0.5555555555555556
0.6882828282828283 0.6464646464646465
0.6560606060606061 0.5728643216080402
0.8006060606060607 0.7336683417085427
0.5809958686671015 0.48837209302325585
0.7158388930071657 0.5222929936305732
0.7442917761163872 0.6802030456852791
0.5396969696969697 0.5527638190954774
0.7758585858585859 0.7171717171717171
0.6842424242424242 0.6331658291457286
0.8582828282828283 0.8040201005025126
0.4995651228527941 0.4393063583815029
0.516308376575241 0.35668789808917195
0.5545564760557687 0.5454545454545455
0.6093939393939394 0.5628140703517588
0.4611111111111111 0.45454545454545453
0.49040404040404045 0.5
0.5229292929292929 0.5
0.7304848880191346 0.6046511627906977
0.6598715097603163 0.45859872611464964
0.7580319256415436 0.649746192893401
0.6358585858585858 0.5959595959595959
0.7497979797979799 0.6834170854271356
0.6822222222222222 0.62
0.8446464646464646 0.72
0.6575342465753424 0.5581395348837209
0.6895231035334816 0.48407643312101906
0.727015558698727 0.6294416243654822
0.5517171717171717 0.5050505050505051
0.7322222222222221 0.6331658291457286
0.6765656565656566 0.59
0.8201010101010101 0.69
0.682648401826484 0.5581395348837209
0.6976772918211022 0.5222929936305732
0.7554051323499698 0.6802030456852791
0.5743434343434344 0.5353535353535354
0.7834343434343435 0.7236180904522613
0.7245454545454546 0.68
0.845050505050505 0.7299999999999999
0.6539465101108937 0.4277456647398844
0.6855695576970595 0.4331210191082803
0.7565164679733279 0.5252525252525252
0.5451515151515152 0.4824120603015075
0.7308080808080808 0.4723618090452262
0.6735353535353535 0.46
0.8162626262626262 0.48
0.7357034137856054 0.46296296296296297
0.6319495922905856 0.4086021505376344
0.5617296423519904 0.2556390977443609
0.5651515151515152 0.22900763358778628
0.8466666666666667 0.5285714285714286
0.6424242424242423 0.40287769784172667
0.8286868686868687 0.48484848484848486
0.7357034137856054 0.46296296296296297
0.6319495922905856 0.4086021505376344
0.5617296423519904 0.2556390977443609
0.5651515151515152 0.22900763358778628
0.8466666666666667 0.5285714285714286
0.6424242424242423 0.40287769784172667
0.8286868686868687 0.48484848484848486
0.7357034137856054 0.46296296296296297
0.6319495922905856 0.4086021505376344
0.5617296423519904 0.2556390977443609
0.5677777777777778 0.18032786885245902
0.8466666666666667 0.5285714285714286
0.6424242424242423 0.40287769784172667
0.8286868686868687 0.48484848484848486
0.6238312676668841 0.22857142857142856
0.6319495922905856 0.4086021505376344
0.5617296423519904 0.2556390977443609
0.5651515151515152 0.22900763358778628
0.8466666666666667 0.5285714285714286
0.6424242424242423 0.40287769784172667
0.8286868686868687 0.48484848484848486
0.5463144161774299 0.09876543209876543
0.5458364220410181 0.19999999999999998
0.4676702364113962 0.14285714285714285
0.4895959595959596 0.019607843137254905
0.5662626262626262 0.03921568627450981
0.5242424242424243 0.21138211382113822
0.46348484848484844 0.11965811965811966
0.577353772559252 0.4583333333333333
0.6574005436125525 0.20289855072463764
0.5852697514649423 0.14285714285714285
0.5958080808080809 0.16071428571428573
0.7748484848484849 0.5314685314685315
0.5297474747474747 0.14545454545454545
0.5546969696969697 0.019801980198019802
0.5558817134159599 0.43410852713178294
0.5302081228531016 0.41420118343195267
0.5498989898989899 0.2521008403361345
0.4948484848484848 0.1111111111111111
0.501919191919192 0.15384615384615385
0.5463144161774299 0.09876543209876543
0.5458364220410181 0.19999999999999998
0.4676702364113962 0.14285714285714285
0.4895959595959596 0.019607843137254905
0.5662626262626262 0.03921568627450981
0.5242424242424243 0.21138211382113822
0.46348484848484844 0.11965811965811966
0.6942813655142422 0.5562913907284769
0.7118853471707438 0.5
0.6876136593251161 0.5909090909090909
0.5593939393939394 0.5340314136125655
0.707878787878788 0.5853658536585367
0.521818181818182 0.4269662921348315
0.6702020202020201 0.5031446540880503
0.4829310719721679 0.33783783783783783
0.45255744996293545 0.37209302325581395
0.5285916346736715 0.39520958083832336
0.5593939393939394 0.5340314136125655
0.707878787878788 0.5853658536585367
0.521818181818182 0.4269662921348315
0.6702020202020201 0.5031446540880503
0.6942813655142422 0.5562913907284769
0.7118853471707438 0.5
0.6876136593251161 0.5909090909090909
0.6272727272727273 0.5371428571428571
0.6324242424242423 0.5029239766081872
0.6843434343434344 0.5909090909090909
0.7804040404040404 0.6219512195121951
0.6019786910197868 0.4
0.6317024956758093 0.44171779141104295
0.6313396645787027 0.5775401069518716
0.635050505050505 0.45238095238095233
0.737979797979798 0.5903614457831325
0.611010101010101 0.5483870967741936
0.7468686868686869 0.575
0.6349206349206349 0.4277456647398844
0.6580182851494935 0.4331210191082803
0.7186300262679328 0.5252525252525252
0.6094949494949494 0.4824120603015075
0.6253535353535353 0.4723618090452262
0.6438383838383838 0.46
0.6551515151515152 0.48
0.707653837790824 0.4277456647398844
0.6455399061032863 0.4331210191082803
0.698019801980198 0.5252525252525252
0.57010101010101 0.4824120603015075
0.5352525252525252 0.4723618090452262
0.5720202020202021 0.46
0.6322222222222222 0.48
0.5809958686671016 0.4277456647398844
0.5833951074870274 0.4331210191082803
0.47474237219640336 0.5226130653266331
0.49565656565656563 0.4824120603015075
0.5336363636363637 0.4723618090452262
0.5324242424242425 0.46
0.4635353535353536 0.48
0.5328332246140466 0.4277456647398844
0.6084136397331357 0.4331210191082803
0.6288139017983431 0.5252525252525252
0.48868686868686867 0.4824120603015075
0.7142424242424243 0.4723618090452262
0.6390909090909092 0.46
0.5823232323232324 0.48
0.5622961513372472 0.4795321637426901
0.722510501606128 0.5256410256410257
0.6537684380682967 0.5816326530612245
0.48828282828282826 0.5050505050505051
0.6478787878787879 0.5959595959595959
0.6057575757575758 0.5353535353535354
0.5621212121212121 0.494949494949495
0.6507936507936508 0.4795321637426901
0.6405979738077588 0.5256410256410257
0.740856738735098 0.5816326530612245
0.4794949494949495 0.5050505050505051
0.4981818181818183 0.5959595959595959
0.5349494949494948 0.5353535353535354
0.5557575757575757 0.494949494949495
0.6445966514459666 0.4795321637426901
0.718556955769706 0.5256410256410257
0.7326732673267327 0.5816326530612245
0.4804040404040404 0.5050505050505051
0.6063636363636363 0.5959595959595959
0.5856565656565657 0.5353535353535354
0.5825252525252524 0.494949494949495
0.6386170906718852 0.4795321637426901
0.7169508277736595 0.5256410256410257
0.7327742978379471 0.5816326530612245
0.4806060606060606 0.5050505050505051
0.5981818181818181 0.5959595959595959
0.5916161616161617 0.5353535353535354
0.5848484848484848 0.494949494949495
0.533376821048054 0.3921568627450981
0.4955522609340252 0.3862068965517242
0.6301272984441301 0.6090909090909091
0.566060606060606 0.4444444444444445
0.5617171717171718 0.6198347107438017
0.5597979797979798 0.48587570621468923
0.7213131313131312 0.7117117117117118
0.4933283914010378 0.39160839160839156
0.6350777934936351 0.6126126126126127
0.5697979797979799 0.445859872611465
0.5691919191919191 0.6220472440944881
0.5542424242424242 0.5111111111111112
0.7330303030303029 0.7162790697674418
0.5319634703196346 0.3921568627450981
0.49419322955275513 0.3835616438356165
0.6352798545160638 0.6153846153846153
0.5706060606060606 0.44155844155844154
0.5623232323232323 0.6260162601626017
0.5536363636363636 0.49438202247191015
0.723838383838384 0.712962962962963
0.5314198738856274 0.3921568627450981
0.49394613293797873 0.3829787234042553
0.6354819155384926 0.6000000000000001
0.5623232323232323 0.6285714285714286
0.7532323232323233 0.6779661016949152
0.678299630354425 0.54421768707483
0.7091672844082035 0.5
0.6724590826429582 0.5966850828729281
0.6047474747474747 0.6639004149377594
0.8755555555555555 0.7619047619047618
0.6697979797979798 0.6390041493775933
0.8395959595959596 0.7330677290836655
0.6219830397912589 0.26666666666666666
0.6893995552260933 0.3655913978494624
0.6678116791270963 0.43421052631578944
0.5942424242424242 0.5963302752293578
0.841919191919192 0.7342995169082125
0.6468686868686869 0.6521739130434783
0.8223232323232323 0.7630522088353413
0.6560121765601218 0.3833333333333333
0.7113911539411909 0.411214953271028
0.6853909880783997 0.5146198830409356
0.6058585858585859 0.6293103448275863
0.8646464646464648 0.784688995215311
0.6587878787878788 0.6527196652719666
0.8345454545454546 0.7578125
0.49380300065231575 0.5367647058823529
0.5119841858166543 0.4488188976377952
0.4720145483936149 0.6597938144329897
0.5205050505050506 0.6644295302013422
0.5187878787878789 0.6141732283464566
0.5662626262626262 0.6349206349206348
0.4747474747474747 0.5504587155963302
0.5276146988475755 0.40462427745664736
0.5576970595502841 0.42666666666666664
0.5511214386744797 0.5333333333333333
0.548989898989899 0.5226130653266332
0.5266666666666667 0.5384615384615384
0.49202020202020197 0.49
0.47343434343434343 0.44776119402985076
0.5169602087410307 0.10989010989010987
0.49023968371633303 0.0821917808219178
0.5546575065669832 0.43999999999999995
0.5244949494949495 0.5964912280701755
0.49969696969696975 0.28148148148148144
0.6153535353535353 0.435374149659864
0.7121212121212122 0.7380073800738007
0.5314198738856274 0.359375
0.6687669878922657 0.45283018867924524
0.6544756516467973 0.6266094420600858
0.5198989898989899 0.6050420168067226
0.7692929292929294 0.6950354609929079
0.728989898989899 0.6562499999999999
0.7010101010101011 0.7388059701492538
0.5637095020656664 0.5454545454545455
0.6051396095873487 0.46987951807228917
0.694887856132552 0.6244725738396625
0.5218181818181818 0.47916666666666663
0.8001010101010101 0.7121212121212122
0.7178787878787879 0.6666666666666667
0.61010101010101 0.5294117647058824
0.5494672754946728 0.5258215962441315
0.5995799357548801 0.43750000000000006
0.6430592038795717 0.3357664233576642
0.5094949494949494 0.4873096446700508
0.7881818181818181 0.7251908396946565
0.5997979797979798 0.38571428571428573
0.832121212121212 0.7692307692307693
0.556099151989563 0.430232558139535
0.6261428218433407 0.45933014354066976
0.5779955546575065 0.6461538461538462
0.6616161616161617 0.6693227091633467
0.642929292929293 0.6666666666666667
0.6961616161616162 0.66
0.6256565656565657 0.5615763546798028
0.6915633833442053 0.6046511627906977
0.600815418828762 0.41025641025641024
0.623055162659123 0.5888324873096447
0.5524242424242423 0.494949494949495
0.5261616161616162 0.5125628140703518
0.5741414141414142 0.5025125628140703
0.5863636363636364 0.5025125628140703
0.5284844531419874 0.46511627906976744
0.590313812700766 0.4076433121019108
0.5747625782986462 0.5454545454545455
0.522020202020202 0.5151515151515151
0.6036363636363636 0.5125628140703518
0.4633333333333333 0.4422110552763819
0.6732985431615568 0.5367647058823529
0.7003953545836422 0.4453125
0.679733279450394 0.6599326599326599
0.6196969696969697 0.6644295302013422
0.8832323232323231 0.6644295302013422
0.6807070707070707 0.6688963210702341
0.9483838383838383 0.6688963210702341
0.6769949989128072 0.5454545454545454
0.7034840622683468 0.4878048780487805
0.7022630834512023 0.6697247706422018
0.6293939393939394 0.688
0.8944444444444445 0.8018433179723503
0.6595959595959596 0.6337448559670782
0.9615151515151514 0.8032128514056226
0.7470102196129593 0.5367647058823529
0.6985421299728194 0.4453125
0.765710244493837 0.6599326599326599
0.5862626262626263 0.6644295302013422
0.6342424242424244 0.6644295302013422
0.6129292929292929 0.6688963210702341
0.5607740813220266 0.5367647058823529
0.5488015814183346 0.4453125
0.4479692867245908 0.6599326599326599
0.5424242424242424 0.6644295302013422
0.7216161616161616 0.6644295302013422
0.69020202020202 0.6688963210702341
0.5356055664274841 0.12345679012345677
0.5418211020509018 0.4365079365079365
0.4640836532632855 0.5622489959839356
0.5146969696969698 0.02
0.5760606060606059 0.542713567839196
0.5176767676767677 0.05769230769230769
0.45738203957382034 0.37209302325581395
0.4331603657029899 0.3076923076923077
0.4574661547787432 0.467005076142132
0.561010101010101 0.5527638190954774
0.581010101010101 0.5757575757575758
0.5757575757575757 0.5527638190954774
0.546969696969697 0.5025125628140703
0.5688193085453359 0.48837209302325585
0.4885100074128985 0.38461538461538464
0.5164679733279449 0.49746192893401014
0.5747474747474747 0.5050505050505051
0.5737373737373738 0.5555555555555556
0.556969696969697 0.5326633165829145
0.536060606060606 0.5025125628140703
0.5396825396825397 0.12345679012345677
0.6051396095873487 0.4365079365079365
0.5262679329157406 0.5622489959839356
0.48303030303030303 0.02
0.6095959595959595 0.542713567839196
0.485050505050505 0.05769230769230769
0.5916503587736466 0.42857142857142855
0.6246602421546825 0.40944881889763785
0.48848252172155987 0.6599326599326599
0.5550505050505051 0.6644295302013422
0.6070707070707071 0.6644295302013422
0.5722222222222222 0.6688963210702341
0.6964646464646465 0.6688963210702341
0.5591432920200045 0.5311203319502075
0.5421299728193724 0.17391304347826086
0.5487977369165489 0.5959183673469387
0.5815151515151514 0.5818181818181818
0.6004040404040405 0.07692307692307693
0.42929292929292934 0.32051282051282054
0.5258751902587518 0.4171779141104295
0.6113170249567581 0.4028776978417266
0.6066882198423923 0.49397590361445787
0.5541414141414142 0.48648648648648646
0.6466666666666667 0.5901639344262296
0.6925252525252525 0.63
0.6642424242424242 0.5384615384615384
0.5091324200913242 0.4457142857142857
0.5742525327403014 0.3884892086330935
0.39947464134168514 0.3715846994535519
0.5407070707070708 0.508108108108108
0.43303030303030304 0.3819095477386935
0.4995959595959596 0.5181347150259067
0.5154545454545455 0.482051282051282
0.6565557729941291 0.5581395348837209
0.673461823573017 0.47133757961783446
0.6016366942816731 0.5353535353535354
0.5578787878787879 0.5050505050505051
0.7483838383838384 0.6834170854271356
0.6456565656565657 0.57
0.6475757575757576 0.5628140703517588
0.6490541422048272 0.5581395348837209
0.6732147269582407 0.4968152866242039
0.5934532228733076 0.48484848484848486
0.5522222222222222 0.5151515151515151
0.7156565656565658 0.6331658291457286
0.6223232323232323 0.57
0.6457575757575759 0.5829145728643216
0.5971950424005218 0.5
0.5861131702495674 0.42038216560509556
0.631642756112346 0.5555555555555555
0.5401010101010101 0.5050505050505051
0.6539393939393938 0.6130653266331657
0.5877777777777777 0.5125628140703518
0.6458585858585859 0.6030150753768845
0.6479669493368124 0.5465116279069767
0.6394860390412651 0.445859872611465
0.6012325722368155 0.5050505050505051
0.541919191919192 0.5050505050505051
0.7308080808080808 0.6432160804020101
0.6075757575757575 0.55
0.6501010101010101 0.5929648241206029
0.7292889758643184 0.5367647058823529
0.685816654311836 0.4453125
0.7478278440088908 0.6599326599326599
0.5803030303030303 0.6644295302013422
0.6486868686868688 0.6688963210702341
0.7742424242424242 0.6688963210702341
0.5630571863448576 0.4444444444444445
0.5442302940449715 0.38888888888888884
0.4515053546170944 0.43956043956043955
0.5977777777777777 0.5464480874316939
0.6186868686868687 0.5876288659793815
0.6472727272727273 0.5957446808510639
0.7797979797979797 0.6315789473684211
0.5919765166340509 0.37086092715231783
0.6288608846058809 0.4461538461538461
0.8030915336431602 0.686046511627907
0.5987878787878789 0.5384615384615384
0.6531313131313131 0.5357142857142857
0.6868686868686869 0.6105263157894737
0.8477777777777779 0.6826347305389222
0.5655577299412916 0.511904761904762
0.6255250803063998 0.4755244755244755
0.670842594463528 0.6526315789473685
0.5570707070707072 0.5340314136125655
0.6968686868686867 0.6387434554973822
0.6338383838383838 0.5789473684210527
0.5523232323232323 0.3892617449664429
0.5896934116112198 0.39455782312925164
0.6433160365702989 0.4496124031007752
0.7839967670236411 0.6966292134831462
0.6423232323232323 0.5310734463276835
0.7015151515151515 0.6382978723404256
0.7036363636363636 0.6010928961748634
0.8168686868686869 0.6941176470588235
0.5242444009567298 0.5367647058823529
0.42105263157894735 0.4453125
0.4415033340068701 0.6599326599326599
0.46585858585858586 0.6644295302013422
0.4160606060606061 0.6644295302013422
0.40121212121212124 0.6688963210702341
0.40383838383838383 0.6688963210702341
0.4269406392694064 0.3930635838150289
0.45095132196688903 0.28205128205128205
0.4813093554253384 0.4771573604060914
0.4873737373737374 0.5050505050505051
0.44191919191919193 0.45454545454545453
0.5013131313131314 0.49
0.48828282828282826 0.49
0.4307458143074582 0.5102040816326531
0.4525574499629355 0.4512820512820513
0.4907051929682764 0.5625000000000001
0.47565656565656567 0.6287878787878788
0.4261616161616162 0.6097560975609756
0.5265656565656566 0.6130268199233716
0.49949494949494944 0.6470588235294118
0.4961948249619483 0.45086705202312144
0.4346429453916481 0.33333333333333337
0.40088906849868655 0.4343434343434343
0.4991919191919192 0.5326633165829145
0.46111111111111114 0.45454545454545453
0.4796969696969697 0.49
0.46424242424242423 0.5
0.49228093063709505 0.463768115942029
0.43612552508030633 0.454054054054054
0.4484744392806627 0.5652173913043478
0.5048484848484849 0.6135458167330676
0.45151515151515154 0.5916666666666667
0.48808080808080806 0.6463878326996197
0.48050505050505055 0.6819923371647509
0.5455533811698196 0.5387453874538745
0.4458858413639733 0.4453125
0.6168923014750455 0.6881720430107526
0.7896969696969698 0.6644295302013422
0.5857575757575758 0.6688963210702341
0.7278787878787878 0.6688963210702341
0.5455533811698196 0.5387453874538745
0.4458858413639733 0.4453125
0.6168923014750455 0.6881720430107526
0.7896969696969698 0.6644295302013422
0.656969696969697 0.6688963210702341
0.7054545454545454 0.6688963210702341
0.6520982822352686 0.5387453874538745
0.6638250555967383 0.4453125
0.7002424732269147 0.6881720430107526
0.527979797979798 0.6644295302013422
0.6937373737373738 0.6688963210702341
0.7473737373737374 0.6688963210702341
0.6520982822352686 0.5387453874538745
0.6638250555967383 0.4453125
0.7002424732269147 0.6881720430107526
0.527979797979798 0.6644295302013422
0.5092929292929292 0.6688963210702341
0.4752525252525252 0.6688963210702341


==> figures/f1-ev-bounded_vs_f1-opt.txt <==
x1 x2
0.5773195876288659 0.6226415094339622
0.48653422659532664 0.5148514851485149
0.6826255159910809 0.7058823529411764
0.6484862519090275 0.682170542635659
0.5418719211822659 0.6666666666666666
0.6090909090909091 0.6859205776173286
0.8058151223930681 0.8365384615384616
0.4858757062146893 0.5764192139737991
0.4761904761904763 0.5130890052356021
0.6106194690265487 0.6762589928057555
0.6658458203498727 0.7072243346007605
0.6018518518518519 0.6836363636363636
0.6517857142857142 0.6810035842293908
0.5480769230769231 0.7076923076923077
0.4358974358974359 0.5393258426966292
0.32298136645962733 0.45945945945945943
0.8432046038004837 0.875
0.611111111111111 0.6666666666666667
0.7873749472511007 0.8058252427184466
0.6194690265486726 0.6712328767123288
0.7748824316756896 0.7884615384615384
0.4444444444444445 0.5426356589147286
0.345679012345679 0.4621848739495798
0.8275543585068561 0.8708133971291867
0.6363636363636364 0.6712802768166091
0.8047215423099154 0.8220338983050848
0.6018518518518517 0.6711864406779661
0.7703119652334697 0.7979797979797979
0.44295302013422816 0.5413533834586466
0.3726708074534161 0.46610169491525427
0.8131688842248784 0.8514851485148514
0.6074766355140188 0.6689189189189189
0.8024991035668027 0.8138528138528138
0.6057692307692308 0.6689189189189189
0.7639192654671497 0.782608695652174
0.4635761589403974 0.5454545454545454
0.379746835443038 0.4472573839662447
0.798098738945574 0.8426395939086294
0.6103286384976524 0.6711864406779661
0.7910149443083236 0.8037383177570094
0.5837320574162679 0.6666666666666667
0.7551064211466793 0.7685185185185185
0.49746192893401014 0.6666666666666666
0.49289099526066343 0.5427509293680297
0.49746192893401014 0.6666666666666666
0.4974619289340101 0.6689189189189189
0.45054945054945056 0.5748987854251012
0.5036864970070027 0.5276073619631902
0.6662805784083337 0.7024793388429752
0.5579399141630902 0.673469387755102
0.7063829787234043 0.7432950191570882
0.6190476190476191 0.7091633466135459
0.786644687026537 0.8108108108108107
0.4505494505494506 0.5634920634920635
0.5040312242265995 0.534351145038168
0.6785714285714285 0.694980694980695
0.55 0.6689189189189189
0.6896551724137931 0.7218045112781953
0.5728155339805824 0.6904761904761905
0.7296163505229638 0.7593582887700535
0.5133689839572193 0.5795918367346939
0.5264973387492183 0.5507246376811594
0.6806201100499745 0.7210300429184548
0.5384615384615385 0.6757679180887372
0.7346777629158556 0.7565217391304349
0.6763285024154588 0.6896551724137931
0.7759440204013022 0.816326530612245
0.4505494505494506 0.5427509293680297
0.3660130718954248 0.4493392070484582
0.5454545454545454 0.664406779661017
0.6537239275514137 0.6859504132231405
0.46231155778894484 0.6689189189189189
0.4565217391304347 0.6711864406779661
0.49473684210526314 0.6756756756756758
0.6027427452802147 0.6193548387096773
0.46182700292285517 0.4838709677419355
0.70042194092827 0.7244094488188976
0.6548672566371682 0.6973180076628354
0.6942162338967863 0.7162790697674418
0.6666666666666666 0.691358024691358
0.7560975609756098 0.7782101167315175
0.5408163265306122 0.6026200873362445
0.47909463957850906 0.5142857142857142
0.6638297872340425 0.6846153846153846
0.5392156862745098 0.7049808429118773
0.6808510638297872 0.7461538461538462
0.6359447004608297 0.7114624505928854
0.7822580645161289 0.7968127490039841
0.5882542402272778 0.6261682242990654
0.5252348852846439 0.5390070921985816
0.6948746298796638 0.708860759493671
0.5658536585365854 0.6943396226415094
0.7614745817699781 0.7800829875518672
0.7043110294028461 0.7242798353909465
0.7802622569730067 0.7968127490039841
0.5425531914893617 0.6000000000000001
0.5121984422156985 0.5277777777777778
0.6875000000000001 0.704
0.5396825396825397 0.6689419795221843
0.7172995780590716 0.7413127413127413
0.625 0.7027027027027026
0.7416666666666666 0.790513833992095
0.5879973951435289 0.6081081081081081
0.4293785310734463 0.4827586206896552
0.5818181818181818 0.6855123674911661
0.5619047619047619 0.7215686274509805
0.7885056897184498 0.7966804979253111
0.6111111111111112 0.7025089605734768
0.7685950413223142 0.7874015748031497
0.5879973951435289 0.6081081081081081
0.4293785310734463 0.4827586206896552
0.5818181818181818 0.6855123674911661
0.5619047619047619 0.7215686274509805
0.7885056897184498 0.7966804979253111
0.6111111111111112 0.7025089605734768
0.7685950413223142 0.7874015748031497
0.5879973951435289 0.6081081081081081
0.4293785310734463 0.4827586206896552
0.5818181818181818 0.6855123674911661
0.6118721461187214 0.695970695970696
0.7885056897184498 0.7966804979253111
0.6111111111111112 0.7025089605734768
0.7685950413223142 0.7874015748031497
0.5624850661677363 0.5934065934065934
0.4293785310734463 0.4827586206896552
0.5818181818181818 0.6855123674911661
0.5619047619047619 0.7215686274509805
0.7885056897184498 0.7966804979253111
0.6111111111111112 0.7025089605734768
0.7685950413223142 0.7874015748031497
0.27204430117274364 0.5550660792951543
0.2966010453797053 0.4608294930875575
0.33986928104575165 0.6621621621621622
0.1847143313114511 0.6689655172413793
0.24020002020949172 0.6411149825783972
0.4171779141104295 0.6644295302013423
0.2769577416669885 0.6757679180887373
0.46478873239436636 0.5214007782101168
0.4813682343592155 0.5094339622641509
0.3283582089552239 0.6643835616438356
0.3775398327668422 0.6621160409556315
0.5733333333333334 0.7704280155642024
0.35502958579881655 0.6920415224913494
0.3684210526315789 0.6428571428571429
0.4697986577181208 0.5396825396825397
0.45652173913043476 0.6621621621621622
0.5273631840796019 0.6666666666666667
0.32392426516304085 0.6644295302013423
0.4766839378238342 0.6666666666666667
0.27204430117274364 0.5550660792951543
0.2966010453797053 0.4608294930875575
0.33986928104575165 0.6621621621621622
0.1847143313114511 0.6689655172413793
0.24020002020949172 0.6411149825783972
0.4171779141104295 0.6644295302013423
0.2769577416669885 0.6757679180887373
0.6062273024612379 0.6229508196721312
0.49079754601227005 0.5444444444444444
0.6696035242290749 0.6886446886446886
0.586046511627907 0.6758620689655171
0.6599505145572316 0.6784140969162996
0.4895833333333333 0.6714801444043322
0.6270270270270271 0.6978723404255319
0.368421052631579 0.5482625482625483
0.3867403314917127 0.4435146443514644
0.435754189944134 0.6689655172413793
0.586046511627907 0.6758620689655171
0.6599505145572316 0.6784140969162996
0.4895833333333333 0.6714801444043322
0.6270270270270271 0.6978723404255319
0.6062273024612379 0.6229508196721312
0.49079754601227005 0.5444444444444444
0.6696035242290749 0.6886446886446886
0.6071428571428572 0.6805555555555556
0.633975538358665 0.6835443037974683
0.6454545454545455 0.6956521739130435
0.7559324997766648 0.7706422018348624
0.4804469273743017 0.5877551020408163
0.44350453951149826 0.48854961832061067
0.5981308411214952 0.683453237410072
0.6519823788546257 0.6804123711340206
0.7116574664356445 0.7242798353909464
0.5700483091787438 0.7071428571428571
0.7271287485396603 0.7456140350877193
0.5704514287886021 0.6037735849056605
0.4685295947778131 0.4831460674157303
0.6855813032714552 0.7125506072874493
0.6548672566371682 0.6863468634686347
0.6133333333333334 0.6619718309859155
0.6232558139534883 0.6853146853146853
0.5533980582524272 0.711111111111111
0.6226199973155373 0.6321243523316062
0.45930116289097633 0.49142857142857144
0.6789247951781435 0.6968325791855203
0.5247524752475249 0.6920152091254752
0.5279187817258884 0.65993265993266
0.5844748858447488 0.6853146853146853
0.51 0.7131782945736436
0.5 0.5767441860465116
0.42528735632183906 0.48623853211009177
0.5024154589371982 0.6621621621621622
0.5687203791469194 0.6621621621621622
0.5794392523364487 0.65993265993266
0.5806451612903226 0.6734006734006733
0.5 0.6666666666666666
0.4791666666666667 0.5714285714285714
0.4402592182651982 0.4893617021276595
0.6311111111111112 0.6953405017921146
0.5092592592592612 0.6689189189189189
0.7142857142857143 0.7272727272727272
0.6403508771929824 0.6785714285714285
0.5633802816901409 0.6689189189189189
0.47252747252747235 0.5407407407407407
0.5225407136577287 0.5507246376811594
0.575609756097561 0.6787003610108303
0.5098039215686275 0.65993265993266
0.6103286384976525 0.6759581881533101
0.5660377358490566 0.6713286713286712
0.5849056603773586 0.6666666666666667
0.5454545454545455 0.587719298245614
0.48343143733990984 0.49162011173184356
0.7134753429511935 0.7467811158798283
0.45454545454545453 0.6621160409556315
0.4795918367346937 0.6666666666666666
0.5294117647058824 0.6896551724137931
0.5025125628140701 0.7
0.5531914893617021 0.5655737704918032
0.5336793990822538 0.5571428571428572
0.7089355363227671 0.7232142857142858
0.45454545454545464 0.6621621621621622
0.5794392523364487 0.6884057971014493
0.5294117647058824 0.6827586206896552
0.5025125628140703 0.7101449275362319
0.5561497326203209 0.5615384615384615
0.5296330115650878 0.5507246376811594
0.6973658135180616 0.7256637168141593
0.45595854922279794 0.6621621621621622
0.5673076923076923 0.6909090909090909
0.5294117647058824 0.6827586206896552
0.5025125628140704 0.7101449275362319
0.4457831325301205 0.5446428571428571
0.3972602739726028 0.4488188976377952
0.5990783410138247 0.6940298507462687
0.5648148148148142 0.6736842105263158
0.5585585585585587 0.6666666666666666
0.5297297297297296 0.6644295302013423
0.708027306833768 0.7186147186147186
0.3862068965517242 0.4488188976377952
0.6090909090909091 0.6966292134831462
0.5607476635514019 0.6783216783216783
0.5504587155963302 0.6666666666666666
0.532608695652174 0.6644295302013423
0.7126434474694692 0.7232142857142857
0.4550898203592814 0.5479452054794519
0.3835616438356165 0.4488188976377952
0.6000000000000005 0.6943396226415095
0.5529953917050692 0.6759581881533101
0.5520361990950228 0.6666666666666666
0.5245901639344261 0.6644295302013423
0.7046783687590951 0.7162790697674418
0.44848484848484815 0.5479452054794519
0.39455782312925175 0.450592885375494
0.6027397260273972 0.7014925373134329
0.5610859728506786 0.6666666666666666
0.7032333992911854 0.7168141592920355
0.5520833333333334 0.5811965811965811
0.49838687757986705 0.5212765957446809
0.6610878661087866 0.6923076923076923
0.6063348416289593 0.6859205776173284
0.774020591130509 0.8043478260869567
0.6278026905829596 0.6836363636363636
0.768158012799909 0.7772925764192139
0.5363128491620113 0.5970149253731343
0.5152121391428687 0.5402298850574713
0.6604651162790697 0.7112970711297072
0.6098654708520179 0.7011070110701108
0.7490239059200585 0.7807486631016042
0.6238532110091745 0.6875000000000001
0.7423580786026202 0.7704918032786886
0.5524861878453039 0.6048780487804879
0.5304900500383296 0.5477707006369427
0.6984054457229703 0.7074235807860263
0.6200873362445415 0.6988847583643123
0.7597504520886182 0.7941176470588236
0.6181818181818183 0.681159420289855
0.7478260869565216 0.7736625514403291
0.3878787878787879 0.5537190082644629
0.38787878787878804 0.46913580246913583
0.4780487804878049 0.6737588652482269
0.5148514851485149 0.6689189189189189
0.5412844036697245 0.6621621621621622
0.5700483091787439 0.6666666666666667
0.5125628140703518 0.6644295302013423
0.4044943820224719 0.5511811023622047
0.39999999999999997 0.46464646464646464
0.5082872928176796 0.664406779661017
0.5226130653266332 0.6741573033707865
0.5253456221198156 0.6621621621621622
0.47959183673469385 0.6779661016949152
0.442211055276382 0.6689189189189189
0.38926174496644295 0.5427509293680297
0.31666666666666665 0.4470588235294118
0.523076923076923 0.6576271186440679
0.40068705658225057 0.6759581881533101
0.4878048780487805 0.6689189189189189
0.5209464704770109 0.6778242677824269
0.5741626794258374 0.7615384615384615
0.43820224719101125 0.5374449339207049
0.5015808282639933 0.5174825174825174
0.6297872340425532 0.6928571428571428
0.5794392523364487 0.6689189189189189
0.7242798353909464 0.7470817120622567
0.6883718057056493 0.7157894736842104
0.580952380952381 0.7607843137254902
0.4692737430167598 0.5739910313901345
0.46987951807228917 0.4864864864864865
0.6244725738396625 0.6950354609929079
0.5120772946859903 0.6689189189189189
0.7583966029184934 0.7698744769874477
0.6806749580521535 0.7076923076923077
0.5658536585365854 0.6689419795221844
0.4418604651162791 0.5625
0.4387096774193548 0.48372093023255813
0.6513761467889908 0.6911764705882353
0.49504950495049505 0.6666666666666666
0.7533391954303622 0.7679324894514767
0.5767441860465116 0.688888888888889
0.7735024369900259 0.793103448275862
0.3279873668167393 0.5753424657534246
0.43786982248520717 0.4753363228699551
0.5566037735849058 0.673913043478261
0.5928850381052108 0.6829268292682927
0.6339285714285713 0.683453237410072
0.6425339366515836 0.7
0.6260869565217391 0.6872852233676976
0.6033671276084837 0.6213592233009708
0.42427318919416224 0.46153846153846156
0.6161137440758293 0.6857142857142857
0.494949494949495 0.6804123711340206
0.5402843601895734 0.7084870848708487
0.5025125628140703 0.7
0.5025125628140702 0.7185185185185184
0.44171779141104295 0.5447761194029851
0.4390243902439024 0.4824561403508772
0.5517241379310345 0.664406779661017
0.5339805825242717 0.6689419795221843
0.5576923076923078 0.6842105263157896
0.5267857142857142 0.6644295302013423
0.5698173332636363 0.5870646766169154
0.5080480879706514 0.5207100591715976
0.680672268907563 0.7142857142857142
0.6610169491525412 0.7011070110701108
0.7921736487947926 0.8088888888888889
0.6486486486486487 0.6992481203007518
0.8430388321728401 0.8849557522123894
0.5872031636238677 0.6020408163265306
0.4948279799159772 0.5125
0.6916666666666668 0.7049808429118775
0.6695278969957081 0.6956521739130435
0.7911133842572525 0.8195121951219513
0.6575342465753424 0.6884057971014493
0.8512609372790032 0.912442396313364
0.6000178632339718 0.6272189349112427
0.4938000744741315 0.52
0.7098558354563204 0.7272727272727272
0.5673076923076923 0.6909090909090909
0.6478873239436619 0.673469387755102
0.591549295774648 0.6981818181818182
0.5027322404371585 0.5551020408163264
0.38372093023255816 0.45945945945945943
0.47959183673469385 0.664406779661017
0.5365853658536586 0.6716981132075471
0.6753246753246752 0.7028985507246375
0.6392694063926941 0.7104247104247104
0.3397148884002196 0.5343511450381679
0.3041306264644489 0.4421052631578947
0.2981224591257366 0.664406779661017
0.2413748007701753 0.6735395189003437
0.4652507945575768 0.6666666666666666
0.37900758379793853 0.6666666666666667
0.27997301821907844 0.5313653136531364
0.18614345414944808 0.4426877470355732
0.46938775510204084 0.6576271186440679
0.3478260869565217 0.6926070038910506
0.2135670476670391 0.673469387755102
0.5482233502538072 0.6923076923076922
0.482051282051282 0.685512367491166
0.24929159976517293 0.5490196078431372
0.1913147596536453 0.4488188976377952
0.6135458167330677 0.6666666666666666
0.5050505050505051 0.6917293233082706
0.2110369438907695 0.6666666666666666
0.5754716981132074 0.6644295302013423
0.5221674876847291 0.678082191780822
0.4311377245508982 0.5407407407407407
0.4399865453165013 0.4936708860759494
0.4971751412429379 0.6621160409556314
0.46236559139784944 0.6689895470383275
0.5641025641025641 0.6642066420664207
0.3353293413173653 0.6804123711340206
0.4795321637426901 0.5420560747663551
0.4545454545454546 0.5
0.46464646464646464 0.6643598615916955
0.5740740740740742 0.6762589928057553
0.5687203791469194 0.6931407942238267
0.5125628140703518 0.6779661016949152
0.5533980582524272 0.7313432835820894
0.5157894736842106 0.5447761194029851
0.4025157232704403 0.448
0.5991561181434599 0.6712802768166091
0.5903083700440528 0.6666666666666666
0.3535513665098995 0.673469387755102
0.47 0.6644295302013423
0.42528735632183906 0.5477178423236514
0.4523809523809524 0.4651162790697675
0.5955555555555555 0.6758620689655173
0.5294117647058822 0.6907630522088353
0.6255506607929515 0.6925795053003534
0.6396396396396397 0.6835443037974684
0.5410628019323671 0.6877192982456142
0.4301075268817204 0.5407407407407407
0.4331210191082803 0.47210300429184554
0.36923076923076925 0.6554054054054054
0.5306122448979592 0.65993265993266
0.4401913875598086 0.6642857142857144
0.5096153846153846 0.6644295302013423
0.495049504950495 0.6716417910447762
0.5869565217391305 0.6048780487804879
0.47245481618144997 0.5087719298245614
0.5754716981132074 0.6906474820143884
0.5025125628140703 0.725868725868726
0.6637931034482759 0.7063492063492065
0.5943396226415095 0.6825396825396826
0.597285067873303 0.6928571428571428
0.5714285714285714 0.5882352941176471
0.4830617143088705 0.5100671140939598
0.5619047619047618 0.6893939393939396
0.47916666666666674 0.7014925373134329
0.6396396396396398 0.702928870292887
0.5876777251184834 0.6802721088435374
0.5955555555555556 0.6937269372693726
0.48407643312101906 0.5625
0.429530201342282 0.45901639344262296
0.5476980984057369 0.6690909090909091
0.522167487684729 0.687719298245614
0.5863874345549738 0.6861313868613138
0.5151515151515151 0.6804123711340206
0.6008968609865468 0.679245283018868
0.5652173913043479 0.5980392156862746
0.4461700794335606 0.4788732394366197
0.5714285714285715 0.6830985915492958
0.5125628140703518 0.696969696969697
0.64 0.7104247104247104
0.5533980582524273 0.6877192982456142
0.597285067873303 0.6838235294117646
0.5865640178897231 0.6206896551724138
0.4683544303797468 0.5056179775280898
0.6875380582166465 0.6976744186046512
0.6132075471698112 0.6666666666666666
0.6388888888888885 0.6911764705882352
0.7235736607644659 0.7387387387387387
0.48275862068965514 0.5541125541125541
0.35 0.4576271186440678
0.48677248677248675 0.664406779661017
0.586046511627907 0.6716417910447761
0.584905660377358 0.6689189189189189
0.6339285714285714 0.6853146853146853
0.7048458149779735 0.7510204081632653
0.49425287356321834 0.587719298245614
0.45121951219512196 0.4766839378238342
0.734356315690852 0.7425742574257426
0.6009389671361501 0.6716417910447761
0.6396396396396398 0.6758620689655171
0.6388888888888888 0.7003610108303249
0.7487686985665527 0.7661691542288558
0.5157894736842106 0.5426356589147286
0.4683544303797468 0.48888888888888893
0.6814159292035398 0.6857142857142856
0.5436893203883494 0.6666666666666666
0.6666666666666666 0.6842105263157895
0.6160714285714285 0.6711409395973155
0.5214462986756678 0.6784452296819787
0.5027322404371586 0.5826086956521739
0.4683544303797468 0.5177664974619289
0.744200363103431 0.7577092511013216
0.6484018264840182 0.6929133858267715
0.6673891624532823 0.689075630252101
0.6666666666666664 0.6909090909090908
0.7350482424570344 0.7489711934156379
0.46408839779005523 0.5509433962264151
0.31446540880503143 0.43921568627450974
0.4682926829268293 0.664406779661017
0.5291479820627806 0.6666666666666666
0.44670050761421315 0.6689189189189189
0.402061855670103 0.6711409395973155
0.4536082474226804 0.6734006734006733
0.48034934497816595 0.5475285171102662
0.41206030150753753 0.45957446808510644
0.5691056910569106 0.6643835616438356
0.5690376569037656 0.6621621621621622
0.5581395348837209 0.65993265993266
0.6122448979591837 0.6756756756756758
0.616600790513834 0.6756756756756758
0.5220883534136546 0.5353159851301116
0.4150943396226415 0.4523809523809524
0.631578947368421 0.6598639455782314
0.5905511811023624 0.65993265993266
0.5886792452830188 0.6621621621621622
0.6479999999999999 0.6734006734006733
0.6070038910505836 0.6782006920415224
0.47368421052631576 0.5525291828793775
0.4128440366972477 0.45
0.6109090909090911 0.6621621621621622
0.5795918367346938 0.6689189189189189
0.5371900826446281 0.65993265993266
0.602409638554217 0.6734006734006733
0.6053639846743295 0.6779661016949152
0.5196850393700787 0.5387453874538745
0.4333333333333332 0.448
0.6289752650176679 0.664406779661017
0.6212121212121211 0.6757679180887372
0.5904059040590405 0.65993265993266
0.582608695652174 0.6779661016949152
0.6349206349206348 0.6829268292682927
0.44919786096256686 0.5393258426966292
0.38509316770186336 0.450592885375494
0.6367713004484308 0.6867924528301886
0.7399877634486529 0.7560975609756098
0.5570776255707762 0.6666666666666667
0.70042194092827 0.7340823970037452
0.44919786096256686 0.5393258426966292
0.38509316770186336 0.450592885375494
0.6367713004484308 0.6867924528301886
0.7399877634486529 0.7560975609756098
0.6371681415929202 0.7003610108303249
0.6330275229357798 0.7874015748031497
0.5619622427184434 0.5863874345549738
0.45569620253164556 0.5172413793103449
0.6695278969957081 0.6976744186046512
0.5660377358490567 0.6666666666666666
0.6339285714285714 0.7003891050583657
0.7047014186114443 0.7155963302752293
0.5619622427184434 0.5863874345549738
0.45569620253164556 0.5172413793103449
0.6695278969957081 0.6976744186046512
0.5660377358490567 0.6666666666666666
0.5073170731707317 0.6644295302013423
0.5118483412322276 0.6666666666666667


==> figures/f1-ev-bounded_vs_f1-sub.txt <==
x1 x2
0.5773195876288659 0.5367647058823529
0.48653422659532664 0.4453125
0.6826255159910809 0.6599326599326599
0.6484862519090275 0.15789473684210525
0.5418719211822659 0.6644295302013422
0.6090909090909091 0.6688963210702341
0.8058151223930681 0.6688963210702341
0.4858757062146893 0.5306122448979592
0.4761904761904763 0.46987951807228917
0.6106194690265487 0.6249999999999999
0.6658458203498727 0.6206896551724138
0.6018518518518519 0.634920634920635
0.6517857142857142 0.6460176991150441
0.5480769230769231 0.6724137931034482
0.4358974358974359 0.47398843930635837
0.32298136645962733 0.3821656050955414
0.8432046038004837 0.41414141414141414
0.611111111111111 0.6130653266331657
0.7873749472511007 0.7839195979899497
0.6194690265486726 0.56
0.7748824316756896 0.763819095477387
0.4444444444444445 0.49710982658959535
0.345679012345679 0.3439490445859873
0.8275543585068561 0.8426395939086294
0.6363636363636364 0.6030150753768845
0.8047215423099154 0.7738693467336684
0.6018518518518517 0.58
0.7703119652334697 0.7939698492462312
0.44295302013422816 0.5202312138728323
0.3726708074534161 0.36942675159235666
0.8131688842248784 0.8383838383838385
0.6074766355140188 0.6030150753768845
0.8024991035668027 0.7839195979899497
0.6057692307692308 0.59
0.7639192654671497 0.763819095477387
0.4635761589403974 0.49710982658959535
0.379746835443038 0.3821656050955414
0.798098738945574 0.8383838383838385
0.6103286384976524 0.5929648241206029
0.7910149443083236 0.7839195979899497
0.5837320574162679 0.59
0.7551064211466793 0.7537688442211055
0.49746192893401014 0.49746192893401014
0.49289099526066343 0.02666666666666666
0.49746192893401014 0.49514563106796117
0.4974619289340101 0.507177033492823
0.45054945054945056 0.4418604651162791
0.5036864970070027 0.4968152866242039
0.6662805784083337 0.649746192893401
0.5579399141630902 0.5527638190954774
0.7063829787234043 0.6868686868686869
0.6190476190476191 0.59
0.786644687026537 0.7939698492462312
0.4505494505494506 0.4534883720930233
0.5040312242265995 0.5
0.6785714285714285 0.6802030456852791
0.55 0.5555555555555556
0.6896551724137931 0.6464646464646465
0.5728155339805824 0.5728643216080402
0.7296163505229638 0.7336683417085427
0.5133689839572193 0.48837209302325585
0.5264973387492183 0.5222929936305732
0.6806201100499745 0.6802030456852791
0.5384615384615385 0.5527638190954774
0.7346777629158556 0.7171717171717171
0.6763285024154588 0.6331658291457286
0.7759440204013022 0.8040201005025126
0.4505494505494506 0.4393063583815029
0.3660130718954248 0.35668789808917195
0.5454545454545454 0.5454545454545455
0.6537239275514137 0.5628140703517588
0.46231155778894484 0.45454545454545453
0.4565217391304347 0.5
0.49473684210526314 0.5
0.6027427452802147 0.6046511627906977
0.46182700292285517 0.45859872611464964
0.70042194092827 0.649746192893401
0.6548672566371682 0.5959595959595959
0.6942162338967863 0.6834170854271356
0.6666666666666666 0.62
0.7560975609756098 0.72
0.5408163265306122 0.5581395348837209
0.47909463957850906 0.48407643312101906
0.6638297872340425 0.6294416243654822
0.5392156862745098 0.5050505050505051
0.6808510638297872 0.6331658291457286
0.6359447004608297 0.59
0.7822580645161289 0.69
0.5882542402272778 0.5581395348837209
0.5252348852846439 0.5222929936305732
0.6948746298796638 0.6802030456852791
0.5658536585365854 0.5353535353535354
0.7614745817699781 0.7236180904522613
0.7043110294028461 0.68
0.7802622569730067 0.7299999999999999
0.5425531914893617 0.4277456647398844
0.5121984422156985 0.4331210191082803
0.6875000000000001 0.5252525252525252
0.5396825396825397 0.4824120603015075
0.7172995780590716 0.4723618090452262
0.625 0.46
0.7416666666666666 0.48
0.5879973951435289 0.46296296296296297
0.4293785310734463 0.4086021505376344
0.5818181818181818 0.2556390977443609
0.5619047619047619 0.22900763358778628
0.7885056897184498 0.5285714285714286
0.6111111111111112 0.40287769784172667
0.7685950413223142 0.48484848484848486
0.5879973951435289 0.46296296296296297
0.4293785310734463 0.4086021505376344
0.5818181818181818 0.2556390977443609
0.5619047619047619 0.22900763358778628
0.7885056897184498 0.5285714285714286
0.6111111111111112 0.40287769784172667
0.7685950413223142 0.48484848484848486
0.5879973951435289 0.46296296296296297
0.4293785310734463 0.4086021505376344
0.5818181818181818 0.2556390977443609
0.6118721461187214 0.18032786885245902
0.7885056897184498 0.5285714285714286
0.6111111111111112 0.40287769784172667
0.7685950413223142 0.48484848484848486
0.5624850661677363 0.22857142857142856
0.4293785310734463 0.4086021505376344
0.5818181818181818 0.2556390977443609
0.5619047619047619 0.22900763358778628
0.7885056897184498 0.5285714285714286
0.6111111111111112 0.40287769784172667
0.7685950413223142 0.48484848484848486
0.27204430117274364 0.09876543209876543
0.2966010453797053 0.19999999999999998
0.33986928104575165 0.14285714285714285
0.1847143313114511 0.019607843137254905
0.24020002020949172 0.03921568627450981
0.4171779141104295 0.21138211382113822
0.2769577416669885 0.11965811965811966
0.46478873239436636 0.4583333333333333
0.4813682343592155 0.20289855072463764
0.3283582089552239 0.14285714285714285
0.3775398327668422 0.16071428571428573
0.5733333333333334 0.5314685314685315
0.35502958579881655 0.14545454545454545
0.3684210526315789 0.019801980198019802
0.4697986577181208 0.43410852713178294
0.45652173913043476 0.41420118343195267
0.5273631840796019 0.2521008403361345
0.32392426516304085 0.1111111111111111
0.4766839378238342 0.15384615384615385
0.27204430117274364 0.09876543209876543
0.2966010453797053 0.19999999999999998
0.33986928104575165 0.14285714285714285
0.1847143313114511 0.019607843137254905
0.24020002020949172 0.03921568627450981
0.4171779141104295 0.21138211382113822
0.2769577416669885 0.11965811965811966
0.6062273024612379 0.5562913907284769
0.49079754601227005 0.5
0.6696035242290749 0.5909090909090909
0.586046511627907 0.5340314136125655
0.6599505145572316 0.5853658536585367
0.4895833333333333 0.4269662921348315
0.6270270270270271 0.5031446540880503
0.368421052631579 0.33783783783783783
0.3867403314917127 0.37209302325581395
0.435754189944134 0.39520958083832336
0.586046511627907 0.5340314136125655
0.6599505145572316 0.5853658536585367
0.4895833333333333 0.4269662921348315
0.6270270270270271 0.5031446540880503
0.6062273024612379 0.5562913907284769
0.49079754601227005 0.5
0.6696035242290749 0.5909090909090909
0.6071428571428572 0.5371428571428571
0.633975538358665 0.5029239766081872
0.6454545454545455 0.5909090909090909
0.7559324997766648 0.6219512195121951
0.4804469273743017 0.4
0.44350453951149826 0.44171779141104295
0.5981308411214952 0.5775401069518716
0.6519823788546257 0.45238095238095233
0.7116574664356445 0.5903614457831325
0.5700483091787438 0.5483870967741936
0.7271287485396603 0.575
0.5704514287886021 0.4277456647398844
0.4685295947778131 0.4331210191082803
0.6855813032714552 0.5252525252525252
0.6548672566371682 0.4824120603015075
0.6133333333333334 0.4723618090452262
0.6232558139534883 0.46
0.5533980582524272 0.48
0.6226199973155373 0.4277456647398844
0.45930116289097633 0.4331210191082803
0.6789247951781435 0.5252525252525252
0.5247524752475249 0.4824120603015075
0.5279187817258884 0.4723618090452262
0.5844748858447488 0.46
0.51 0.48
0.5 0.4277456647398844
0.42528735632183906 0.4331210191082803
0.5024154589371982 0.5226130653266331
0.5687203791469194 0.4824120603015075
0.5794392523364487 0.4723618090452262
0.5806451612903226 0.46
0.5 0.48
0.4791666666666667 0.4277456647398844
0.4402592182651982 0.4331210191082803
0.6311111111111112 0.5252525252525252
0.5092592592592612 0.4824120603015075
0.7142857142857143 0.4723618090452262
0.6403508771929824 0.46
0.5633802816901409 0.48
0.47252747252747235 0.4795321637426901
0.5225407136577287 0.5256410256410257
0.575609756097561 0.5816326530612245
0.5098039215686275 0.5050505050505051
0.6103286384976525 0.5959595959595959
0.5660377358490566 0.5353535353535354
0.5849056603773586 0.494949494949495
0.5454545454545455 0.4795321637426901
0.48343143733990984 0.5256410256410257
0.7134753429511935 0.5816326530612245
0.45454545454545453 0.5050505050505051
0.4795918367346937 0.5959595959595959
0.5294117647058824 0.5353535353535354
0.5025125628140701 0.494949494949495
0.5531914893617021 0.4795321637426901
0.5336793990822538 0.5256410256410257
0.7089355363227671 0.5816326530612245
0.45454545454545464 0.5050505050505051
0.5794392523364487 0.5959595959595959
0.5294117647058824 0.5353535353535354
0.5025125628140703 0.494949494949495
0.5561497326203209 0.4795321637426901
0.5296330115650878 0.5256410256410257
0.6973658135180616 0.5816326530612245
0.45595854922279794 0.5050505050505051
0.5673076923076923 0.5959595959595959
0.5294117647058824 0.5353535353535354
0.5025125628140704 0.494949494949495
0.4457831325301205 0.3921568627450981
0.3972602739726028 0.3862068965517242
0.5990783410138247 0.6090909090909091
0.5648148148148142 0.4444444444444445
0.5585585585585587 0.6198347107438017
0.5297297297297296 0.48587570621468923
0.708027306833768 0.7117117117117118
0.3862068965517242 0.39160839160839156
0.6090909090909091 0.6126126126126127
0.5607476635514019 0.445859872611465
0.5504587155963302 0.6220472440944881
0.532608695652174 0.5111111111111112
0.7126434474694692 0.7162790697674418
0.4550898203592814 0.3921568627450981
0.3835616438356165 0.3835616438356165
0.6000000000000005 0.6153846153846153
0.5529953917050692 0.44155844155844154
0.5520361990950228 0.6260162601626017
0.5245901639344261 0.49438202247191015
0.7046783687590951 0.712962962962963
0.44848484848484815 0.3921568627450981
0.39455782312925175 0.3829787234042553
0.6027397260273972 0.6000000000000001
0.5610859728506786 0.6285714285714286
0.7032333992911854 0.6779661016949152
0.5520833333333334 0.54421768707483
0.49838687757986705 0.5
0.6610878661087866 0.5966850828729281
0.6063348416289593 0.6639004149377594
0.774020591130509 0.7619047619047618
0.6278026905829596 0.6390041493775933
0.768158012799909 0.7330677290836655
0.5363128491620113 0.26666666666666666
0.5152121391428687 0.3655913978494624
0.6604651162790697 0.43421052631578944
0.6098654708520179 0.5963302752293578
0.7490239059200585 0.7342995169082125
0.6238532110091745 0.6521739130434783
0.7423580786026202 0.7630522088353413
0.5524861878453039 0.3833333333333333
0.5304900500383296 0.411214953271028
0.6984054457229703 0.5146198830409356
0.6200873362445415 0.6293103448275863
0.7597504520886182 0.784688995215311
0.6181818181818183 0.6527196652719666
0.7478260869565216 0.7578125
0.3878787878787879 0.5367647058823529
0.38787878787878804 0.4488188976377952
0.4780487804878049 0.6597938144329897
0.5148514851485149 0.6644295302013422
0.5412844036697245 0.6141732283464566
0.5700483091787439 0.6349206349206348
0.5125628140703518 0.5504587155963302
0.4044943820224719 0.40462427745664736
0.39999999999999997 0.42666666666666664
0.5082872928176796 0.5333333333333333
0.5226130653266332 0.5226130653266332
0.5253456221198156 0.5384615384615384
0.47959183673469385 0.49
0.442211055276382 0.44776119402985076
0.38926174496644295 0.10989010989010987
0.31666666666666665 0.0821917808219178
0.523076923076923 0.43999999999999995
0.40068705658225057 0.5964912280701755
0.4878048780487805 0.28148148148148144
0.5209464704770109 0.435374149659864
0.5741626794258374 0.7380073800738007
0.43820224719101125 0.359375
0.5015808282639933 0.45283018867924524
0.6297872340425532 0.6266094420600858
0.5794392523364487 0.6050420168067226
0.7242798353909464 0.6950354609929079
0.6883718057056493 0.6562499999999999
0.580952380952381 0.7388059701492538
0.4692737430167598 0.5454545454545455
0.46987951807228917 0.46987951807228917
0.6244725738396625 0.6244725738396625
0.5120772946859903 0.47916666666666663
0.7583966029184934 0.7121212121212122
0.6806749580521535 0.6666666666666667
0.5658536585365854 0.5294117647058824
0.4418604651162791 0.5258215962441315
0.4387096774193548 0.43750000000000006
0.6513761467889908 0.3357664233576642
0.49504950495049505 0.4873096446700508
0.7533391954303622 0.7251908396946565
0.5767441860465116 0.38571428571428573
0.7735024369900259 0.7692307692307693
0.3279873668167393 0.430232558139535
0.43786982248520717 0.45933014354066976
0.5566037735849058 0.6461538461538462
0.5928850381052108 0.6693227091633467
0.6339285714285713 0.6666666666666667
0.6425339366515836 0.66
0.6260869565217391 0.5615763546798028
0.6033671276084837 0.6046511627906977
0.42427318919416224 0.41025641025641024
0.6161137440758293 0.5888324873096447
0.494949494949495 0.494949494949495
0.5402843601895734 0.5125628140703518
0.5025125628140703 0.5025125628140703
0.5025125628140702 0.5025125628140703
0.44171779141104295 0.46511627906976744
0.4390243902439024 0.4076433121019108
0.5517241379310345 0.5454545454545455
0.5339805825242717 0.5151515151515151
0.5576923076923078 0.5125628140703518
0.5267857142857142 0.4422110552763819
0.5698173332636363 0.5367647058823529
0.5080480879706514 0.4453125
0.680672268907563 0.6599326599326599
0.6610169491525412 0.6644295302013422
0.7921736487947926 0.6644295302013422
0.6486486486486487 0.6688963210702341
0.8430388321728401 0.6688963210702341
0.5872031636238677 0.5454545454545454
0.4948279799159772 0.4878048780487805
0.6916666666666668 0.6697247706422018
0.6695278969957081 0.688
0.7911133842572525 0.8018433179723503
0.6575342465753424 0.6337448559670782
0.8512609372790032 0.8032128514056226
0.6000178632339718 0.5367647058823529
0.4938000744741315 0.4453125
0.7098558354563204 0.6599326599326599
0.5673076923076923 0.6644295302013422
0.6478873239436619 0.6644295302013422
0.591549295774648 0.6688963210702341
0.5027322404371585 0.5367647058823529
0.38372093023255816 0.4453125
0.47959183673469385 0.6599326599326599
0.5365853658536586 0.6644295302013422
0.6753246753246752 0.6644295302013422
0.6392694063926941 0.6688963210702341
0.3397148884002196 0.12345679012345677
0.3041306264644489 0.4365079365079365
0.2981224591257366 0.5622489959839356
0.2413748007701753 0.02
0.4652507945575768 0.542713567839196
0.37900758379793853 0.05769230769230769
0.27997301821907844 0.37209302325581395
0.18614345414944808 0.3076923076923077
0.46938775510204084 0.467005076142132
0.3478260869565217 0.5527638190954774
0.2135670476670391 0.5757575757575758
0.5482233502538072 0.5527638190954774
0.482051282051282 0.5025125628140703
0.24929159976517293 0.48837209302325585
0.1913147596536453 0.38461538461538464
0.6135458167330677 0.49746192893401014
0.5050505050505051 0.5050505050505051
0.2110369438907695 0.5555555555555556
0.5754716981132074 0.5326633165829145
0.5221674876847291 0.5025125628140703
0.4311377245508982 0.12345679012345677
0.4399865453165013 0.4365079365079365
0.4971751412429379 0.5622489959839356
0.46236559139784944 0.02
0.5641025641025641 0.542713567839196
0.3353293413173653 0.05769230769230769
0.4795321637426901 0.42857142857142855
0.4545454545454546 0.40944881889763785
0.46464646464646464 0.6599326599326599
0.5740740740740742 0.6644295302013422
0.5687203791469194 0.6644295302013422
0.5125628140703518 0.6688963210702341
0.5533980582524272 0.6688963210702341
0.5157894736842106 0.5311203319502075
0.4025157232704403 0.17391304347826086
0.5991561181434599 0.5959183673469387
0.5903083700440528 0.5818181818181818
0.3535513665098995 0.07692307692307693
0.47 0.32051282051282054
0.42528735632183906 0.4171779141104295
0.4523809523809524 0.4028776978417266
0.5955555555555555 0.49397590361445787
0.5294117647058822 0.48648648648648646
0.6255506607929515 0.5901639344262296
0.6396396396396397 0.63
0.5410628019323671 0.5384615384615384
0.4301075268817204 0.4457142857142857
0.4331210191082803 0.3884892086330935
0.36923076923076925 0.3715846994535519
0.5306122448979592 0.508108108108108
0.4401913875598086 0.3819095477386935
0.5096153846153846 0.5181347150259067
0.495049504950495 0.482051282051282
0.5869565217391305 0.5581395348837209
0.47245481618144997 0.47133757961783446
0.5754716981132074 0.5353535353535354
0.5025125628140703 0.5050505050505051
0.6637931034482759 0.6834170854271356
0.5943396226415095 0.57
0.597285067873303 0.5628140703517588
0.5714285714285714 0.5581395348837209
0.4830617143088705 0.4968152866242039
0.5619047619047618 0.48484848484848486
0.47916666666666674 0.5151515151515151
0.6396396396396398 0.6331658291457286
0.5876777251184834 0.57
0.5955555555555556 0.5829145728643216
0.48407643312101906 0.5
0.429530201342282 0.42038216560509556
0.5476980984057369 0.5555555555555555
0.522167487684729 0.5050505050505051
0.5863874345549738 0.6130653266331657
0.5151515151515151 0.5125628140703518
0.6008968609865468 0.6030150753768845
0.5652173913043479 0.5465116279069767
0.4461700794335606 0.445859872611465
0.5714285714285715 0.5050505050505051
0.5125628140703518 0.5050505050505051
0.64 0.6432160804020101
0.5533980582524273 0.55
0.597285067873303 0.5929648241206029
0.5865640178897231 0.5367647058823529
0.4683544303797468 0.4453125
0.6875380582166465 0.6599326599326599
0.6132075471698112 0.6644295302013422
0.6388888888888885 0.6688963210702341
0.7235736607644659 0.6688963210702341
0.48275862068965514 0.4444444444444445
0.35 0.38888888888888884
0.48677248677248675 0.43956043956043955
0.586046511627907 0.5464480874316939
0.584905660377358 0.5876288659793815
0.6339285714285714 0.5957446808510639
0.7048458149779735 0.6315789473684211
0.49425287356321834 0.37086092715231783
0.45121951219512196 0.4461538461538461
0.734356315690852 0.686046511627907
0.6009389671361501 0.5384615384615384
0.6396396396396398 0.5357142857142857
0.6388888888888888 0.6105263157894737
0.7487686985665527 0.6826347305389222
0.5157894736842106 0.511904761904762
0.4683544303797468 0.4755244755244755
0.6814159292035398 0.6526315789473685
0.5436893203883494 0.5340314136125655
0.6666666666666666 0.6387434554973822
0.6160714285714285 0.5789473684210527
0.5214462986756678 0.3892617449664429
0.5027322404371586 0.39455782312925164
0.4683544303797468 0.4496124031007752
0.744200363103431 0.6966292134831462
0.6484018264840182 0.5310734463276835
0.6673891624532823 0.6382978723404256
0.6666666666666664 0.6010928961748634
0.7350482424570344 0.6941176470588235
0.46408839779005523 0.5367647058823529
0.31446540880503143 0.4453125
0.4682926829268293 0.6599326599326599
0.5291479820627806 0.6644295302013422
0.44670050761421315 0.6644295302013422
0.402061855670103 0.6688963210702341
0.4536082474226804 0.6688963210702341
0.48034934497816595 0.3930635838150289
0.41206030150753753 0.28205128205128205
0.5691056910569106 0.4771573604060914
0.5690376569037656 0.5050505050505051
0.5581395348837209 0.45454545454545453
0.6122448979591837 0.49
0.616600790513834 0.49
0.5220883534136546 0.5102040816326531
0.4150943396226415 0.4512820512820513
0.631578947368421 0.5625000000000001
0.5905511811023624 0.6287878787878788
0.5886792452830188 0.6097560975609756
0.6479999999999999 0.6130268199233716
0.6070038910505836 0.6470588235294118
0.47368421052631576 0.45086705202312144
0.4128440366972477 0.33333333333333337
0.6109090909090911 0.4343434343434343
0.5795918367346938 0.5326633165829145
0.5371900826446281 0.45454545454545453
0.602409638554217 0.49
0.6053639846743295 0.5
0.5196850393700787 0.463768115942029
0.4333333333333332 0.454054054054054
0.6289752650176679 0.5652173913043478
0.6212121212121211 0.6135458167330676
0.5904059040590405 0.5916666666666667
0.582608695652174 0.6463878326996197
0.6349206349206348 0.6819923371647509
0.44919786096256686 0.5387453874538745
0.38509316770186336 0.4453125
0.6367713004484308 0.6881720430107526
0.7399877634486529 0.6644295302013422
0.5570776255707762 0.6688963210702341
0.70042194092827 0.6688963210702341
0.44919786096256686 0.5387453874538745
0.38509316770186336 0.4453125
0.6367713004484308 0.6881720430107526
0.7399877634486529 0.6644295302013422
0.6371681415929202 0.6688963210702341
0.6330275229357798 0.6688963210702341
0.5619622427184434 0.5387453874538745
0.45569620253164556 0.4453125
0.6695278969957081 0.6881720430107526
0.5660377358490567 0.6644295302013422
0.6339285714285714 0.6688963210702341
0.7047014186114443 0.6688963210702341
0.5619622427184434 0.5387453874538745
0.45569620253164556 0.4453125
0.6695278969957081 0.6881720430107526
0.5660377358490567 0.6644295302013422
0.5073170731707317 0.6688963210702341
0.5118483412322276 0.6688963210702341


==> figures/f1-ev_vs_f1-ev-bounded.txt <==
x1 x2
0.3013592027992148 0.5773195876288659
0.2604612392643806 0.48653422659532664
0.3023562722003048 0.6826255159910809
0.07907871639097036 0.6484862519090275
0.12375811909249913 0.5418719211822659
0.0701144907771466 0.6090909090909091
0.26111225625252243 0.8058151223930681
0.22108141614246524 0.4858757062146893
0.2811262911130426 0.4761904761904763
0.3806148256581277 0.6106194690265487
0.13292798095518632 0.6658458203498727
0.19885191619809045 0.6018518518518519
0.14531654113540854 0.6517857142857142
0.16144912285727142 0.5480769230769231
0.18468206057301378 0.4358974358974359
0.2167284625769318 0.32298136645962733
0.5768973131396983 0.8432046038004837
0.07985974865928569 0.611111111111111
0.2996400395532421 0.7873749472511007
0.20526821570109915 0.6194690265486726
0.42410578155560874 0.7748824316756896
0.20318160528627127 0.4444444444444445
0.22177086840265012 0.345679012345679
0.5568368793373093 0.8275543585068561
0.07668685314367665 0.6363636363636364
0.31106729569793456 0.8047215423099154
0.21975972994941778 0.6018518518518517
0.432048539837827 0.7703119652334697
0.22242912670513168 0.44295302013422816
0.2300461769717551 0.3726708074534161
0.5174296237364323 0.8131688842248784
0.0816922947359372 0.6074766355140188
0.323941688109706 0.8024991035668027
0.2428781258329573 0.6057692307692308
0.4341155567523669 0.7639192654671497
0.24183029711208393 0.4635761589403974
0.21569676832733742 0.379746835443038
0.4667662897410413 0.798098738945574
0.0872957532195836 0.6103286384976524
0.3384689913753122 0.7910149443083236
0.26823489670368644 0.5837320574162679
0.4192752727603371 0.7551064211466793
0.5442570664401649 0.49746192893401014
0.43911475677093365 0.49289099526066343
0.57650367637215 0.49746192893401014
0.5669728727716069 0.4974619289340101
0.17535647763996123 0.45054945054945056
0.27548600260301653 0.5036864970070027
0.36440459740898606 0.6662805784083337
0.13728947577712491 0.5579399141630902
0.40589642807041204 0.7063829787234043
0.2682358084485813 0.6190476190476191
0.4520994291532823 0.786644687026537
0.2291384056951512 0.4505494505494506
0.27627169314292027 0.5040312242265995
0.4377468936940641 0.6785714285714285
0.15020683466371387 0.55
0.3454665133364663 0.6896551724137931
0.24565142542860424 0.5728155339805824
0.37423473500953947 0.7296163505229638
0.1521399606670025 0.5133689839572193
0.30384815930301196 0.5264973387492183
0.3441674301468751 0.6806201100499745
0.1692484801355137 0.5384615384615385
0.4089290232386448 0.7346777629158556
0.18835893058689585 0.6763285024154588
0.4143059186241681 0.7759440204013022
0.19179315895496224 0.4505494505494506
0.19965826568725303 0.3660130718954248
0.3610543051171108 0.5454545454545454
0.21612902802701206 0.6537239275514137
0.35539982237583023 0.46231155778894484
0.23634091450728026 0.4565217391304347
0.2766241785477834 0.49473684210526314
0.41934874710125203 0.6027427452802147
0.30324250017114296 0.46182700292285517
0.3177985188063767 0.70042194092827
0.22061482974867463 0.6548672566371682
0.4108037164489262 0.6942162338967863
0.3696594512887153 0.6666666666666666
0.4562709061394369 0.7560975609756098
0.2381471594879494 0.5408163265306122
0.34154076380532783 0.47909463957850906
0.4140028388896189 0.6638297872340425
0.12900243492033545 0.5392156862745098
0.283204881345817 0.6808510638297872
0.28218568934196564 0.6359447004608297
0.560898444638299 0.7822580645161289
0.21587783018346451 0.5882542402272778
0.3249693644100491 0.5252348852846439
0.4236193577811974 0.6948746298796638
0.10326206179189332 0.5658536585365854
0.2945890659980057 0.7614745817699781
0.2756716919146644 0.7043110294028461
0.546814946309911 0.7802622569730067
0.21520164648778486 0.5425531914893617
0.3191926339139578 0.5121984422156985
0.396722751904686 0.6875000000000001
0.09425879542554609 0.5396825396825397
0.28210942482792456 0.7172995780590716
0.26234342208724076 0.625
0.5054578101839927 0.7416666666666666
0.3464150289280483 0.5879973951435289
0.3061636315319807 0.4293785310734463
0.40012274546637006 0.5818181818181818
0.19439935048417922 0.5619047619047619
0.4048850373467596 0.7885056897184498
0.42024782418396595 0.6111111111111112
0.4996852588003538 0.7685950413223142
0.3464150289280483 0.5879973951435289
0.3061636315319807 0.4293785310734463
0.40012274546637006 0.5818181818181818
0.19439935048417922 0.5619047619047619
0.4048850373467596 0.7885056897184498
0.42024782418396595 0.6111111111111112
0.4996852588003538 0.7685950413223142
0.3464150289280483 0.5879973951435289
0.3061636315319807 0.4293785310734463
0.40012274546637006 0.5818181818181818
0.1724449375446814 0.6118721461187214
0.4048850373467596 0.7885056897184498
0.42024782418396595 0.6111111111111112
0.4996852588003538 0.7685950413223142
0.3000164408839634 0.5624850661677363
0.3061636315319807 0.4293785310734463
0.40012274546637006 0.5818181818181818
0.19439935048417922 0.5619047619047619
0.4048850373467596 0.7885056897184498
0.42024782418396595 0.6111111111111112
0.4996852588003538 0.7685950413223142
0.034323907964165644 0.27204430117274364
0.08902602924394812 0.2966010453797053
0.09476325480427364 0.33986928104575165
0.0016329318874225612 0.1847143313114511
0.021193231623346548 0.24020002020949172
0.07976973949900709 0.4171779141104295
0.004734398459528952 0.2769577416669885
0.45176292832589565 0.46478873239436636
0.26634332596660587 0.4813682343592155
0.18757868835396965 0.3283582089552239
0.02680666498367519 0.3775398327668422
0.45831647027378564 0.5733333333333334
0.07005695960496466 0.35502958579881655
0.02051814196657303 0.3684210526315789
0.35907997945918824 0.4697986577181208
0.35801724236835764 0.45652173913043476
0.41292472370868627 0.5273631840796019
0.07565377672126002 0.32392426516304085
0.3632201710080356 0.4766839378238342
0.034323907964165644 0.27204430117274364
0.08902602924394812 0.2966010453797053
0.09476325480427364 0.33986928104575165
0.0016329318874225612 0.1847143313114511
0.021193231623346548 0.24020002020949172
0.07976973949900709 0.4171779141104295
0.004734398459528952 0.2769577416669885
0.23756910162932457 0.6062273024612379
0.30815026486745617 0.49079754601227005
0.34133135153810346 0.6696035242290749
0.10791329180875353 0.586046511627907
0.35321423224560966 0.6599505145572316
0.21724206767847834 0.4895833333333333
0.1851352108262333 0.6270270270270271
0.2421032181384676 0.368421052631579
0.32552918378620016 0.3867403314917127
0.3027346232066084 0.435754189944134
0.10791329180875353 0.586046511627907
0.35321423224560966 0.6599505145572316
0.21724206767847834 0.4895833333333333
0.1851352108262333 0.6270270270270271
0.23756910162932457 0.6062273024612379
0.30815026486745617 0.49079754601227005
0.34133135153810346 0.6696035242290749
0.14405659634349144 0.6071428571428572
0.1754096157453397 0.633975538358665
0.29305760824177995 0.6454545454545455
0.44281163015210523 0.7559324997766648
0.2300817053883057 0.4804469273743017
0.3254133344514595 0.44350453951149826
0.29480331232173396 0.5981308411214952
0.11148824214606837 0.6519823788546257
0.29501343512853284 0.7116574664356445
0.2319018362876017 0.5700483091787438
0.37020689148019265 0.7271287485396603
0.2852642603037566 0.5704514287886021
0.31563153354743384 0.4685295947778131
0.36792733272850225 0.6855813032714552
0.2819667567865029 0.6548672566371682
0.355111712253605 0.6133333333333334
0.38275323566638386 0.6232558139534883
0.42394656297566835 0.5533980582524272
0.2982409312353318 0.6226199973155373
0.2935110007720704 0.45930116289097633
0.30962028052659063 0.6789247951781435
0.1132953783745321 0.5247524752475249
0.14845899636417928 0.5279187817258884
0.17582815975621569 0.5844748858447488
0.47941692963517524 0.51
0.35992140709385234 0.5
0.2795868357792667 0.42528735632183906
0.3805417976550452 0.5024154589371982
0.39664428178334876 0.5687203791469194
0.47842369385713396 0.5794392523364487
0.4605177239785112 0.5806451612903226
0.4277756146900914 0.5
0.3777191985674926 0.4791666666666667
0.3334788814939441 0.4402592182651982
0.4164942839667035 0.6311111111111112
0.39675722134018293 0.5092592592592612
0.5341381248095813 0.7142857142857143
0.4570499383952778 0.6403508771929824
0.457917482072712 0.5633802816901409
0.25942247859822304 0.47252747252747235
0.19550666675752132 0.5225407136577287
0.29354123538150056 0.575609756097561
0.3157139914866589 0.5098039215686275
0.4249527693525408 0.6103286384976525
0.3839333083414616 0.5660377358490566
0.3856136986530302 0.5849056603773586
0.2859486981371785 0.5454545454545455
0.28205004017247104 0.48343143733990984
0.33112429049774383 0.7134753429511935
0.28556484145299804 0.45454545454545453
0.26747602761076106 0.4795918367346937
0.276561970783364 0.5294117647058824
0.4291389478620604 0.5025125628140701
0.27287577453679995 0.5531914893617021
0.25925283128815957 0.5336793990822538
0.3009465507602329 0.7089355363227671
0.294494814043851 0.45454545454545464
0.3999059137234949 0.5794392523364487
0.35327565486515455 0.5294117647058824
0.45459928457409166 0.5025125628140703
0.19901138466073648 0.5561497326203209
0.20494124708899622 0.5296330115650878
0.2077795541590377 0.6973658135180616
0.20651001459051183 0.45595854922279794
0.3356217858184491 0.5673076923076923
0.2954714917714596 0.5294117647058824
0.4237631270625596 0.5025125628140704
0.20578927611852732 0.4457831325301205
0.2156100396038751 0.3972602739726028
0.3464143924024941 0.5990783410138247
0.2545428188358758 0.5648148148148142
0.38111785369262335 0.5585585585585587
0.24620963602275903 0.5297297297297296
0.2688423396482307 0.708027306833768
0.21605686013800313 0.3862068965517242
0.3500063958870565 0.6090909090909091
0.25583749236876185 0.5607476635514019
0.3821983732664841 0.5504587155963302
0.21412664766382505 0.532608695652174
0.2710421759158595 0.7126434474694692
0.20430546107151165 0.4550898203592814
0.21504613194881472 0.3835616438356165
0.3446940496930163 0.6000000000000005
0.24397035864796096 0.5529953917050692
0.3678200085240371 0.5520361990950228
0.19765354984659045 0.5245901639344261
0.2574676939952972 0.7046783687590951
0.2074889483323551 0.44848484848484815
0.223423739561585 0.39455782312925175
0.3531723889999416 0.6027397260273972
0.44046235544276535 0.5610859728506786
0.27392952698272377 0.7032333992911854
0.322742205270773 0.5520833333333334
0.23954494088286626 0.49838687757986705
0.4867259049900103 0.6610878661087866
0.22849360166450342 0.6063348416289593
0.5777204522860416 0.774020591130509
0.40037544835949185 0.6278026905829596
0.3390001189080646 0.768158012799909
0.23851103202538992 0.5363128491620113
0.2196376925021507 0.5152121391428687
0.2956710372274105 0.6604651162790697
0.18290618897397143 0.6098654708520179
0.48489520420268556 0.7490239059200585
0.3886667346425653 0.6238532110091745
0.35714528051912275 0.7423580786026202
0.2899151350127628 0.5524861878453039
0.24925387247691227 0.5304900500383296
0.34979118053775515 0.6984054457229703
0.19554892564494383 0.6200873362445415
0.5192008494771245 0.7597504520886182
0.39798994399323995 0.6181818181818183
0.34471685959894927 0.7478260869565216
0.18814418089802973 0.3878787878787879
0.23600781455616132 0.38787878787878804
0.2239556788281206 0.4780487804878049
0.23821128552169368 0.5148514851485149
0.3596362391652781 0.5412844036697245
0.37345813580083315 0.5700483091787439
0.37712392694948305 0.5125628140703518
0.2312654280228773 0.4044943820224719
0.14669435807589432 0.39999999999999997
0.23053156974263184 0.5082872928176796
0.3864467491284974 0.5226130653266332
0.37147201989608586 0.5253456221198156
0.32750218725320296 0.47959183673469385
0.36577363235069893 0.442211055276382
0.12176288732219534 0.38926174496644295
0.1040009793356329 0.31666666666666665
0.19155843468664524 0.523076923076923
0.009272719272713666 0.40068705658225057
0.25232905850785214 0.4878048780487805
0.04726534603721837 0.5209464704770109
0.5439242720552728 0.5741626794258374
0.26519228440899323 0.43820224719101125
0.16037032835641074 0.5015808282639933
0.32972496294176373 0.6297872340425532
0.08249493902256665 0.5794392523364487
0.541687833772713 0.7242798353909464
0.3314979509863799 0.6883718057056493
0.5199688162371556 0.580952380952381
0.23992352456120009 0.4692737430167598
0.29622810631338126 0.46987951807228917
0.4185122688596702 0.6244725738396625
0.22617316454804046 0.5120772946859903
0.4050899963490857 0.7583966029184934
0.2926158539060931 0.6806749580521535
0.3810262313898717 0.5658536585365854
0.22720273558542986 0.4418604651162791
0.24346024523961515 0.4387096774193548
0.42111721581485106 0.6513761467889908
0.17955789525814564 0.49504950495049505
0.39803353019920573 0.7533391954303622
0.44637033554252215 0.5767441860465116
0.34924310542839887 0.7735024369900259
0.011753695667142005 0.3279873668167393
0.251487613092995 0.43786982248520717
0.24273044542046318 0.5566037735849058
0.040940455481466693 0.5928850381052108
0.2875650488417589 0.6339285714285713
0.2162733740745454 0.6425339366515836
0.35677000454428154 0.6260869565217391
0.20212784315628204 0.6033671276084837
0.16072367290221556 0.42427318919416224
0.2520417508384353 0.6161137440758293
0.44312269973029983 0.494949494949495
0.22180554316186363 0.5402843601895734
0.42838157019177336 0.5025125628140703
0.4362712629402789 0.5025125628140702
0.22555269445270584 0.44171779141104295
0.1355413029367873 0.4390243902439024
0.3158516691500399 0.5517241379310345
0.4020323717860942 0.5339805825242717
0.428125831947919 0.5576923076923078
0.346983195586108 0.5267857142857142
0.36819305067371155 0.5698173332636363
0.24771732913475125 0.5080480879706514
0.5334704332079421 0.680672268907563
0.333309551502302 0.6610169491525412
0.6237682570992475 0.7921736487947926
0.435074222530403 0.6486486486486487
0.5160078553520393 0.8430388321728401
0.3495344566000634 0.5872031636238677
0.22556809821871884 0.4948279799159772
0.5356703710215291 0.6916666666666668
0.24871411321480186 0.6695278969957081
0.582096875452266 0.7911133842572525
0.3780636240215409 0.6575342465753424
0.3772375937678413 0.8512609372790032
0.2619189302330584 0.6000178632339718
0.25045395016472843 0.4938000744741315
0.27009858865839614 0.7098558354563204
0.09044206573077762 0.5673076923076923
0.13329888498426024 0.6478873239436619
0.23642790220288762 0.591549295774648
0.23775968360054733 0.5027322404371585
0.30286376089520894 0.38372093023255816
0.29301013140984755 0.47959183673469385
0.14525596737355911 0.5365853658536586
0.2043110442514774 0.6753246753246752
0.3853147230086747 0.6392694063926941
0.027941039099433084 0.3397148884002196
0.046341556025442494 0.3041306264644489
0.040649244375560015 0.2981224591257366
0.0365472482783779 0.2413748007701753
0.0570682428167313 0.4652507945575768
0.048257097806975596 0.37900758379793853
0.06703126322954141 0.27997301821907844
0.03422805305899014 0.18614345414944808
0.021794373316041372 0.46938775510204084
0.15570449338365638 0.3478260869565217
0.0003319541571911971 0.2135670476670391
0.3011995333976826 0.5482233502538072
0.2645623380534244 0.482051282051282
0.08202548303091597 0.24929159976517293
0.034272357183488776 0.1913147596536453
0.024003504307841598 0.6135458167330677
0.21157974268136664 0.5050505050505051
0.0016405233276446613 0.2110369438907695
0.15173278490364722 0.5754716981132074
0.1281826284289736 0.5221674876847291
0.13431422731415693 0.4311377245508982
0.20387273023042884 0.4399865453165013
0.16316101540950084 0.4971751412429379
0.1954832239576974 0.46236559139784944
0.24474313787329924 0.5641025641025641
0.16187893768857686 0.3353293413173653
0.22041280566059646 0.4795321637426901
0.19393171290517155 0.4545454545454546
0.12594314931233253 0.46464646464646464
0.13467736376871137 0.5740740740740742
0.30267878688019473 0.5687203791469194
0.22975049520592522 0.5125628140703518
0.4162035768922179 0.5533980582524272
0.44648202019751615 0.5157894736842106
0.23125006986336638 0.4025157232704403
0.4544186403256549 0.5991561181434599
0.521902139739797 0.5903083700440528
0.10604489322106496 0.3535513665098995
0.3106250252529621 0.47
0.21103376793391304 0.42528735632183906
0.2890940741128218 0.4523809523809524
0.33212691797294447 0.5955555555555555
0.08786892663709474 0.5294117647058822
0.35583322148936525 0.6255506607929515
0.2879284802214735 0.6396396396396397
0.16276763969058658 0.5410628019323671
0.3231583341521851 0.4301075268817204
0.19449817816963338 0.4331210191082803
0.29882593520958634 0.36923076923076925
0.43308019652428725 0.5306122448979592
0.3257042862621976 0.4401913875598086
0.42129081637988663 0.5096153846153846
0.4225323573690851 0.495049504950495
0.12048303663190381 0.5869565217391305
0.22208481244151723 0.47245481618144997
0.23239573875331632 0.5754716981132074
0.05622787568844696 0.5025125628140703
0.23077164928039437 0.6637931034482759
0.19498107954879412 0.5943396226415095
0.39067258355500395 0.597285067873303
0.143265151619913 0.5714285714285714
0.2307466929236213 0.4830617143088705
0.24241969623663995 0.5619047619047618
0.059230681702674697 0.47916666666666674
0.20098744053419593 0.6396396396396398
0.15927602683953368 0.5876777251184834
0.3518923971621042 0.5955555555555556
0.08429742530698192 0.48407643312101906
0.14136678847720707 0.429530201342282
0.1910226684745006 0.5476980984057369
0.040431873863916855 0.522167487684729
0.1236808062144211 0.5863874345549738
0.15712226572576185 0.5151515151515151
0.342440239068493 0.6008968609865468
0.11392446421105623 0.5652173913043479
0.1894249192283458 0.4461700794335606
0.2144955046288233 0.5714285714285715
0.04708328334780583 0.5125628140703518
0.18268089361319623 0.64
0.1732597744102307 0.5533980582524273
0.35729306286564827 0.597285067873303
0.28686486562588875 0.5865640178897231
0.24962717565554027 0.4683544303797468
0.33740999068835675 0.6875380582166465
0.1396738842656051 0.6132075471698112
0.26016094566421727 0.6388888888888885
0.3181792353993087 0.7235736607644659
0.17694508599161893 0.48275862068965514
0.25271715097308195 0.35
0.2206126935543054 0.48677248677248675
0.16133117576305173 0.586046511627907
0.3781492502345969 0.584905660377358
0.2610792201321025 0.6339285714285714
0.3510402024809881 0.7048458149779735
0.20118175647550401 0.49425287356321834
0.2549358773669588 0.45121951219512196
0.303891249624992 0.734356315690852
0.16040086370032203 0.6009389671361501
0.1909781338777951 0.6396396396396398
0.3744756017415758 0.6388888888888888
0.3903039636951838 0.7487686985665527
0.26050487637516956 0.5157894736842106
0.3025636566840898 0.4683544303797468
0.37707102847840857 0.6814159292035398
0.3738403193056371 0.5436893203883494
0.44290033084336367 0.6666666666666666
0.3960724489673076 0.6160714285714285
0.06319878426296816 0.5214462986756678
0.21970501869826692 0.5027322404371586
0.2984235223497719 0.4683544303797468
0.3166752914682266 0.744200363103431
0.16377032853031187 0.6484018264840182
0.2574165676085815 0.6673891624532823
0.35601831964445757 0.6666666666666664
0.39241927637776586 0.7350482424570344
0.37126161430475724 0.46408839779005523
0.2045629112751404 0.31446540880503143
0.45721549511588233 0.4682926829268293
0.5227895023149356 0.5291479820627806
0.3824967348549349 0.44670050761421315
0.4227988273391553 0.402061855670103
0.4486645805479123 0.4536082474226804
0.5137776991747736 0.48034934497816595
0.40073777893091567 0.41206030150753753
0.6202966399339808 0.5691056910569106
0.6279469154283582 0.5690376569037656
0.649372801799291 0.5581395348837209
0.6346588641984493 0.6122448979591837
0.6563756612013856 0.616600790513834
0.5287751525129011 0.5220883534136546
0.43082597314675625 0.4150943396226415
0.6554765733716276 0.631578947368421
0.6341557827613064 0.5905511811023624
0.6437773102495744 0.5886792452830188
0.6469640486837492 0.6479999999999999
0.6484645752623788 0.6070038910505836
0.5174740239930992 0.47368421052631576
0.43420400919652147 0.4128440366972477
0.641216591097932 0.6109090909090911
0.605635462460546 0.5795918367346938
0.6304119470749974 0.5371900826446281
0.6461423961526671 0.602409638554217
0.64827767104046 0.6053639846743295
0.5309788728545822 0.5196850393700787
0.4447660962728739 0.4333333333333332
0.6581167877552647 0.6289752650176679
0.6558281144462461 0.6212121212121211
0.6486103826145713 0.5904059040590405
0.6156643168492175 0.582608695652174
0.6540340510338907 0.6349206349206348
0.27769779369542513 0.44919786096256686
0.21414964808966064 0.38509316770186336
0.3680288644281554 0.6367713004484308
0.37624910321271626 0.7399877634486529
0.33941735472792156 0.5570776255707762
0.27772821264332515 0.70042194092827
0.27769779369542513 0.44919786096256686
0.21414964808966064 0.38509316770186336
0.3680288644281554 0.6367713004484308
0.37624910321271626 0.7399877634486529
0.3078143342235832 0.6371681415929202
0.5306475554585588 0.6330275229357798
0.29494761228923966 0.5619622427184434
0.2167687299496524 0.45569620253164556
0.397518641131027 0.6695278969957081
0.3387039223406593 0.5660377358490567
0.25996139492440834 0.6339285714285714
0.3532967718763678 0.7047014186114443
0.29494761228923966 0.5619622427184434
0.2167687299496524 0.45569620253164556
0.397518641131027 0.6695278969957081
0.3387039223406593 0.5660377358490567
0.3441471638273357 0.5073170731707317
0.4055734416098806 0.5118483412322276


==> figures/f1-ev_vs_f1-opt.txt <==
x1 x2
0.3013592027992148 0.6226415094339622
0.2604612392643806 0.5148514851485149
0.3023562722003048 0.7058823529411764
0.07907871639097036 0.682170542635659
0.12375811909249913 0.6666666666666666
0.0701144907771466 0.6859205776173286
0.26111225625252243 0.8365384615384616
0.22108141614246524 0.5764192139737991
0.2811262911130426 0.5130890052356021
0.3806148256581277 0.6762589928057555
0.13292798095518632 0.7072243346007605
0.19885191619809045 0.6836363636363636
0.14531654113540854 0.6810035842293908
0.16144912285727142 0.7076923076923077
0.18468206057301378 0.5393258426966292
0.2167284625769318 0.45945945945945943
0.5768973131396983 0.875
0.07985974865928569 0.6666666666666667
0.2996400395532421 0.8058252427184466
0.20526821570109915 0.6712328767123288
0.42410578155560874 0.7884615384615384
0.20318160528627127 0.5426356589147286
0.22177086840265012 0.4621848739495798
0.5568368793373093 0.8708133971291867
0.07668685314367665 0.6712802768166091
0.31106729569793456 0.8220338983050848
0.21975972994941778 0.6711864406779661
0.432048539837827 0.7979797979797979
0.22242912670513168 0.5413533834586466
0.2300461769717551 0.46610169491525427
0.5174296237364323 0.8514851485148514
0.0816922947359372 0.6689189189189189
0.323941688109706 0.8138528138528138
0.2428781258329573 0.6689189189189189
0.4341155567523669 0.782608695652174
0.24183029711208393 0.5454545454545454
0.21569676832733742 0.4472573839662447
0.4667662897410413 0.8426395939086294
0.0872957532195836 0.6711864406779661
0.3384689913753122 0.8037383177570094
0.26823489670368644 0.6666666666666667
0.4192752727603371 0.7685185185185185
0.5442570664401649 0.6666666666666666
0.43911475677093365 0.5427509293680297
0.57650367637215 0.6666666666666666
0.5669728727716069 0.6689189189189189
0.17535647763996123 0.5748987854251012
0.27548600260301653 0.5276073619631902
0.36440459740898606 0.7024793388429752
0.13728947577712491 0.673469387755102
0.40589642807041204 0.7432950191570882
0.2682358084485813 0.7091633466135459
0.4520994291532823 0.8108108108108107
0.2291384056951512 0.5634920634920635
0.27627169314292027 0.534351145038168
0.4377468936940641 0.694980694980695
0.15020683466371387 0.6689189189189189
0.3454665133364663 0.7218045112781953
0.24565142542860424 0.6904761904761905
0.37423473500953947 0.7593582887700535
0.1521399606670025 0.5795918367346939
0.30384815930301196 0.5507246376811594
0.3441674301468751 0.7210300429184548
0.1692484801355137 0.6757679180887372
0.4089290232386448 0.7565217391304349
0.18835893058689585 0.6896551724137931
0.4143059186241681 0.816326530612245
0.19179315895496224 0.5427509293680297
0.19965826568725303 0.4493392070484582
0.3610543051171108 0.664406779661017
0.21612902802701206 0.6859504132231405
0.35539982237583023 0.6689189189189189
0.23634091450728026 0.6711864406779661
0.2766241785477834 0.6756756756756758
0.41934874710125203 0.6193548387096773
0.30324250017114296 0.4838709677419355
0.3177985188063767 0.7244094488188976
0.22061482974867463 0.6973180076628354
0.4108037164489262 0.7162790697674418
0.3696594512887153 0.691358024691358
0.4562709061394369 0.7782101167315175
0.2381471594879494 0.6026200873362445
0.34154076380532783 0.5142857142857142
0.4140028388896189 0.6846153846153846
0.12900243492033545 0.7049808429118773
0.283204881345817 0.7461538461538462
0.28218568934196564 0.7114624505928854
0.560898444638299 0.7968127490039841
0.21587783018346451 0.6261682242990654
0.3249693644100491 0.5390070921985816
0.4236193577811974 0.708860759493671
0.10326206179189332 0.6943396226415094
0.2945890659980057 0.7800829875518672
0.2756716919146644 0.7242798353909465
0.546814946309911 0.7968127490039841
0.21520164648778486 0.6000000000000001
0.3191926339139578 0.5277777777777778
0.396722751904686 0.704
0.09425879542554609 0.6689419795221843
0.28210942482792456 0.7413127413127413
0.26234342208724076 0.7027027027027026
0.5054578101839927 0.790513833992095
0.3464150289280483 0.6081081081081081
0.3061636315319807 0.4827586206896552
0.40012274546637006 0.6855123674911661
0.19439935048417922 0.7215686274509805
0.4048850373467596 0.7966804979253111
0.42024782418396595 0.7025089605734768
0.4996852588003538 0.7874015748031497
0.3464150289280483 0.6081081081081081
0.3061636315319807 0.4827586206896552
0.40012274546637006 0.6855123674911661
0.19439935048417922 0.7215686274509805
0.4048850373467596 0.7966804979253111
0.42024782418396595 0.7025089605734768
0.4996852588003538 0.7874015748031497
0.3464150289280483 0.6081081081081081
0.3061636315319807 0.4827586206896552
0.40012274546637006 0.6855123674911661
0.1724449375446814 0.695970695970696
0.4048850373467596 0.7966804979253111
0.42024782418396595 0.7025089605734768
0.4996852588003538 0.7874015748031497
0.3000164408839634 0.5934065934065934
0.3061636315319807 0.4827586206896552
0.40012274546637006 0.6855123674911661
0.19439935048417922 0.7215686274509805
0.4048850373467596 0.7966804979253111
0.42024782418396595 0.7025089605734768
0.4996852588003538 0.7874015748031497
0.034323907964165644 0.5550660792951543
0.08902602924394812 0.4608294930875575
0.09476325480427364 0.6621621621621622
0.0016329318874225612 0.6689655172413793
0.021193231623346548 0.6411149825783972
0.07976973949900709 0.6644295302013423
0.004734398459528952 0.6757679180887373
0.45176292832589565 0.5214007782101168
0.26634332596660587 0.5094339622641509
0.18757868835396965 0.6643835616438356
0.02680666498367519 0.6621160409556315
0.45831647027378564 0.7704280155642024
0.07005695960496466 0.6920415224913494
0.02051814196657303 0.6428571428571429
0.35907997945918824 0.5396825396825397
0.35801724236835764 0.6621621621621622
0.41292472370868627 0.6666666666666667
0.07565377672126002 0.6644295302013423
0.3632201710080356 0.6666666666666667
0.034323907964165644 0.5550660792951543
0.08902602924394812 0.4608294930875575
0.09476325480427364 0.6621621621621622
0.0016329318874225612 0.6689655172413793
0.021193231623346548 0.6411149825783972
0.07976973949900709 0.6644295302013423
0.004734398459528952 0.6757679180887373
0.23756910162932457 0.6229508196721312
0.30815026486745617 0.5444444444444444
0.34133135153810346 0.6886446886446886
0.10791329180875353 0.6758620689655171
0.35321423224560966 0.6784140969162996
0.21724206767847834 0.6714801444043322
0.1851352108262333 0.6978723404255319
0.2421032181384676 0.5482625482625483
0.32552918378620016 0.4435146443514644
0.3027346232066084 0.6689655172413793
0.10791329180875353 0.6758620689655171
0.35321423224560966 0.6784140969162996
0.21724206767847834 0.6714801444043322
0.1851352108262333 0.6978723404255319
0.23756910162932457 0.6229508196721312
0.30815026486745617 0.5444444444444444
0.34133135153810346 0.6886446886446886
0.14405659634349144 0.6805555555555556
0.1754096157453397 0.6835443037974683
0.29305760824177995 0.6956521739130435
0.44281163015210523 0.7706422018348624
0.2300817053883057 0.5877551020408163
0.3254133344514595 0.48854961832061067
0.29480331232173396 0.683453237410072
0.11148824214606837 0.6804123711340206
0.29501343512853284 0.7242798353909464
0.2319018362876017 0.7071428571428571
0.37020689148019265 0.7456140350877193
0.2852642603037566 0.6037735849056605
0.31563153354743384 0.4831460674157303
0.36792733272850225 0.7125506072874493
0.2819667567865029 0.6863468634686347
0.355111712253605 0.6619718309859155
0.38275323566638386 0.6853146853146853
0.42394656297566835 0.711111111111111
0.2982409312353318 0.6321243523316062
0.2935110007720704 0.49142857142857144
0.30962028052659063 0.6968325791855203
0.1132953783745321 0.6920152091254752
0.14845899636417928 0.65993265993266
0.17582815975621569 0.6853146853146853
0.47941692963517524 0.7131782945736436
0.35992140709385234 0.5767441860465116
0.2795868357792667 0.48623853211009177
0.3805417976550452 0.6621621621621622
0.39664428178334876 0.6621621621621622
0.47842369385713396 0.65993265993266
0.4605177239785112 0.6734006734006733
0.4277756146900914 0.6666666666666666
0.3777191985674926 0.5714285714285714
0.3334788814939441 0.4893617021276595
0.4164942839667035 0.6953405017921146
0.39675722134018293 0.6689189189189189
0.5341381248095813 0.7272727272727272
0.4570499383952778 0.6785714285714285
0.457917482072712 0.6689189189189189
0.25942247859822304 0.5407407407407407
0.19550666675752132 0.5507246376811594
0.29354123538150056 0.6787003610108303
0.3157139914866589 0.65993265993266
0.4249527693525408 0.6759581881533101
0.3839333083414616 0.6713286713286712
0.3856136986530302 0.6666666666666667
0.2859486981371785 0.587719298245614
0.28205004017247104 0.49162011173184356
0.33112429049774383 0.7467811158798283
0.28556484145299804 0.6621160409556315
0.26747602761076106 0.6666666666666666
0.276561970783364 0.6896551724137931
0.4291389478620604 0.7
0.27287577453679995 0.5655737704918032
0.25925283128815957 0.5571428571428572
0.3009465507602329 0.7232142857142858
0.294494814043851 0.6621621621621622
0.3999059137234949 0.6884057971014493
0.35327565486515455 0.6827586206896552
0.45459928457409166 0.7101449275362319
0.19901138466073648 0.5615384615384615
0.20494124708899622 0.5507246376811594
0.2077795541590377 0.7256637168141593
0.20651001459051183 0.6621621621621622
0.3356217858184491 0.6909090909090909
0.2954714917714596 0.6827586206896552
0.4237631270625596 0.7101449275362319
0.20578927611852732 0.5446428571428571
0.2156100396038751 0.4488188976377952
0.3464143924024941 0.6940298507462687
0.2545428188358758 0.6736842105263158
0.38111785369262335 0.6666666666666666
0.24620963602275903 0.6644295302013423
0.2688423396482307 0.7186147186147186
0.21605686013800313 0.4488188976377952
0.3500063958870565 0.6966292134831462
0.25583749236876185 0.6783216783216783
0.3821983732664841 0.6666666666666666
0.21412664766382505 0.6644295302013423
0.2710421759158595 0.7232142857142857
0.20430546107151165 0.5479452054794519
0.21504613194881472 0.4488188976377952
0.3446940496930163 0.6943396226415095
0.24397035864796096 0.6759581881533101
0.3678200085240371 0.6666666666666666
0.19765354984659045 0.6644295302013423
0.2574676939952972 0.7162790697674418
0.2074889483323551 0.5479452054794519
0.223423739561585 0.450592885375494
0.3531723889999416 0.7014925373134329
0.44046235544276535 0.6666666666666666
0.27392952698272377 0.7168141592920355
0.322742205270773 0.5811965811965811
0.23954494088286626 0.5212765957446809
0.4867259049900103 0.6923076923076923
0.22849360166450342 0.6859205776173284
0.5777204522860416 0.8043478260869567
0.40037544835949185 0.6836363636363636
0.3390001189080646 0.7772925764192139
0.23851103202538992 0.5970149253731343
0.2196376925021507 0.5402298850574713
0.2956710372274105 0.7112970711297072
0.18290618897397143 0.7011070110701108
0.48489520420268556 0.7807486631016042
0.3886667346425653 0.6875000000000001
0.35714528051912275 0.7704918032786886
0.2899151350127628 0.6048780487804879
0.24925387247691227 0.5477707006369427
0.34979118053775515 0.7074235807860263
0.19554892564494383 0.6988847583643123
0.5192008494771245 0.7941176470588236
0.39798994399323995 0.681159420289855
0.34471685959894927 0.7736625514403291
0.18814418089802973 0.5537190082644629
0.23600781455616132 0.46913580246913583
0.2239556788281206 0.6737588652482269
0.23821128552169368 0.6689189189189189
0.3596362391652781 0.6621621621621622
0.37345813580083315 0.6666666666666667
0.37712392694948305 0.6644295302013423
0.2312654280228773 0.5511811023622047
0.14669435807589432 0.46464646464646464
0.23053156974263184 0.664406779661017
0.3864467491284974 0.6741573033707865
0.37147201989608586 0.6621621621621622
0.32750218725320296 0.6779661016949152
0.36577363235069893 0.6689189189189189
0.12176288732219534 0.5427509293680297
0.1040009793356329 0.4470588235294118
0.19155843468664524 0.6576271186440679
0.009272719272713666 0.6759581881533101
0.25232905850785214 0.6689189189189189
0.04726534603721837 0.6778242677824269
0.5439242720552728 0.7615384615384615
0.26519228440899323 0.5374449339207049
0.16037032835641074 0.5174825174825174
0.32972496294176373 0.6928571428571428
0.08249493902256665 0.6689189189189189
0.541687833772713 0.7470817120622567
0.3314979509863799 0.7157894736842104
0.5199688162371556 0.7607843137254902
0.23992352456120009 0.5739910313901345
0.29622810631338126 0.4864864864864865
0.4185122688596702 0.6950354609929079
0.22617316454804046 0.6689189189189189
0.4050899963490857 0.7698744769874477
0.2926158539060931 0.7076923076923077
0.3810262313898717 0.6689419795221844
0.22720273558542986 0.5625
0.24346024523961515 0.48372093023255813
0.42111721581485106 0.6911764705882353
0.17955789525814564 0.6666666666666666
0.39803353019920573 0.7679324894514767
0.44637033554252215 0.688888888888889
0.34924310542839887 0.793103448275862
0.011753695667142005 0.5753424657534246
0.251487613092995 0.4753363228699551
0.24273044542046318 0.673913043478261
0.040940455481466693 0.6829268292682927
0.2875650488417589 0.683453237410072
0.2162733740745454 0.7
0.35677000454428154 0.6872852233676976
0.20212784315628204 0.6213592233009708
0.16072367290221556 0.46153846153846156
0.2520417508384353 0.6857142857142857
0.44312269973029983 0.6804123711340206
0.22180554316186363 0.7084870848708487
0.42838157019177336 0.7
0.4362712629402789 0.7185185185185184
0.22555269445270584 0.5447761194029851
0.1355413029367873 0.4824561403508772
0.3158516691500399 0.664406779661017
0.4020323717860942 0.6689419795221843
0.428125831947919 0.6842105263157896
0.346983195586108 0.6644295302013423
0.36819305067371155 0.5870646766169154
0.24771732913475125 0.5207100591715976
0.5334704332079421 0.7142857142857142
0.333309551502302 0.7011070110701108
0.6237682570992475 0.8088888888888889
0.435074222530403 0.6992481203007518
0.5160078553520393 0.8849557522123894
0.3495344566000634 0.6020408163265306
0.22556809821871884 0.5125
0.5356703710215291 0.7049808429118775
0.24871411321480186 0.6956521739130435
0.582096875452266 0.8195121951219513
0.3780636240215409 0.6884057971014493
0.3772375937678413 0.912442396313364
0.2619189302330584 0.6272189349112427
0.25045395016472843 0.52
0.27009858865839614 0.7272727272727272
0.09044206573077762 0.6909090909090909
0.13329888498426024 0.673469387755102
0.23642790220288762 0.6981818181818182
0.23775968360054733 0.5551020408163264
0.30286376089520894 0.45945945945945943
0.29301013140984755 0.664406779661017
0.14525596737355911 0.6716981132075471
0.2043110442514774 0.7028985507246375
0.3853147230086747 0.7104247104247104
0.027941039099433084 0.5343511450381679
0.046341556025442494 0.4421052631578947
0.040649244375560015 0.664406779661017
0.0365472482783779 0.6735395189003437
0.0570682428167313 0.6666666666666666
0.048257097806975596 0.6666666666666667
0.06703126322954141 0.5313653136531364
0.03422805305899014 0.4426877470355732
0.021794373316041372 0.6576271186440679
0.15570449338365638 0.6926070038910506
0.0003319541571911971 0.673469387755102
0.3011995333976826 0.6923076923076922
0.2645623380534244 0.685512367491166
0.08202548303091597 0.5490196078431372
0.034272357183488776 0.4488188976377952
0.024003504307841598 0.6666666666666666
0.21157974268136664 0.6917293233082706
0.0016405233276446613 0.6666666666666666
0.15173278490364722 0.6644295302013423
0.1281826284289736 0.678082191780822
0.13431422731415693 0.5407407407407407
0.20387273023042884 0.4936708860759494
0.16316101540950084 0.6621160409556314
0.1954832239576974 0.6689895470383275
0.24474313787329924 0.6642066420664207
0.16187893768857686 0.6804123711340206
0.22041280566059646 0.5420560747663551
0.19393171290517155 0.5
0.12594314931233253 0.6643598615916955
0.13467736376871137 0.6762589928057553
0.30267878688019473 0.6931407942238267
0.22975049520592522 0.6779661016949152
0.4162035768922179 0.7313432835820894
0.44648202019751615 0.5447761194029851
0.23125006986336638 0.448
0.4544186403256549 0.6712802768166091
0.521902139739797 0.6666666666666666
0.10604489322106496 0.673469387755102
0.3106250252529621 0.6644295302013423
0.21103376793391304 0.5477178423236514
0.2890940741128218 0.4651162790697675
0.33212691797294447 0.6758620689655173
0.08786892663709474 0.6907630522088353
0.35583322148936525 0.6925795053003534
0.2879284802214735 0.6835443037974684
0.16276763969058658 0.6877192982456142
0.3231583341521851 0.5407407407407407
0.19449817816963338 0.47210300429184554
0.29882593520958634 0.6554054054054054
0.43308019652428725 0.65993265993266
0.3257042862621976 0.6642857142857144
0.42129081637988663 0.6644295302013423
0.4225323573690851 0.6716417910447762
0.12048303663190381 0.6048780487804879
0.22208481244151723 0.5087719298245614
0.23239573875331632 0.6906474820143884
0.05622787568844696 0.725868725868726
0.23077164928039437 0.7063492063492065
0.19498107954879412 0.6825396825396826
0.39067258355500395 0.6928571428571428
0.143265151619913 0.5882352941176471
0.2307466929236213 0.5100671140939598
0.24241969623663995 0.6893939393939396
0.059230681702674697 0.7014925373134329
0.20098744053419593 0.702928870292887
0.15927602683953368 0.6802721088435374
0.3518923971621042 0.6937269372693726
0.08429742530698192 0.5625
0.14136678847720707 0.45901639344262296
0.1910226684745006 0.6690909090909091
0.040431873863916855 0.687719298245614
0.1236808062144211 0.6861313868613138
0.15712226572576185 0.6804123711340206
0.342440239068493 0.679245283018868
0.11392446421105623 0.5980392156862746
0.1894249192283458 0.4788732394366197
0.2144955046288233 0.6830985915492958
0.04708328334780583 0.696969696969697
0.18268089361319623 0.7104247104247104
0.1732597744102307 0.6877192982456142
0.35729306286564827 0.6838235294117646
0.28686486562588875 0.6206896551724138
0.24962717565554027 0.5056179775280898
0.33740999068835675 0.6976744186046512
0.1396738842656051 0.6666666666666666
0.26016094566421727 0.6911764705882352
0.3181792353993087 0.7387387387387387
0.17694508599161893 0.5541125541125541
0.25271715097308195 0.4576271186440678
0.2206126935543054 0.664406779661017
0.16133117576305173 0.6716417910447761
0.3781492502345969 0.6689189189189189
0.2610792201321025 0.6853146853146853
0.3510402024809881 0.7510204081632653
0.20118175647550401 0.587719298245614
0.2549358773669588 0.4766839378238342
0.303891249624992 0.7425742574257426
0.16040086370032203 0.6716417910447761
0.1909781338777951 0.6758620689655171
0.3744756017415758 0.7003610108303249
0.3903039636951838 0.7661691542288558
0.26050487637516956 0.5426356589147286
0.3025636566840898 0.48888888888888893
0.37707102847840857 0.6857142857142856
0.3738403193056371 0.6666666666666666
0.44290033084336367 0.6842105263157895
0.3960724489673076 0.6711409395973155
0.06319878426296816 0.6784452296819787
0.21970501869826692 0.5826086956521739
0.2984235223497719 0.5177664974619289
0.3166752914682266 0.7577092511013216
0.16377032853031187 0.6929133858267715
0.2574165676085815 0.689075630252101
0.35601831964445757 0.6909090909090908
0.39241927637776586 0.7489711934156379
0.37126161430475724 0.5509433962264151
0.2045629112751404 0.43921568627450974
0.45721549511588233 0.664406779661017
0.5227895023149356 0.6666666666666666
0.3824967348549349 0.6689189189189189
0.4227988273391553 0.6711409395973155
0.4486645805479123 0.6734006734006733
0.5137776991747736 0.5475285171102662
0.40073777893091567 0.45957446808510644
0.6202966399339808 0.6643835616438356
0.6279469154283582 0.6621621621621622
0.649372801799291 0.65993265993266
0.6346588641984493 0.6756756756756758
0.6563756612013856 0.6756756756756758
0.5287751525129011 0.5353159851301116
0.43082597314675625 0.4523809523809524
0.6554765733716276 0.6598639455782314
0.6341557827613064 0.65993265993266
0.6437773102495744 0.6621621621621622
0.6469640486837492 0.6734006734006733
0.6484645752623788 0.6782006920415224
0.5174740239930992 0.5525291828793775
0.43420400919652147 0.45
0.641216591097932 0.6621621621621622
0.605635462460546 0.6689189189189189
0.6304119470749974 0.65993265993266
0.6461423961526671 0.6734006734006733
0.64827767104046 0.6779661016949152
0.5309788728545822 0.5387453874538745
0.4447660962728739 0.448
0.6581167877552647 0.664406779661017
0.6558281144462461 0.6757679180887372
0.6486103826145713 0.65993265993266
0.6156643168492175 0.6779661016949152
0.6540340510338907 0.6829268292682927
0.27769779369542513 0.5393258426966292
0.21414964808966064 0.450592885375494
0.3680288644281554 0.6867924528301886
0.37624910321271626 0.7560975609756098
0.33941735472792156 0.6666666666666667
0.27772821264332515 0.7340823970037452
0.27769779369542513 0.5393258426966292
0.21414964808966064 0.450592885375494
0.3680288644281554 0.6867924528301886
0.37624910321271626 0.7560975609756098
0.3078143342235832 0.7003610108303249
0.5306475554585588 0.7874015748031497
0.29494761228923966 0.5863874345549738
0.2167687299496524 0.5172413793103449
0.397518641131027 0.6976744186046512
0.3387039223406593 0.6666666666666666
0.25996139492440834 0.7003891050583657
0.3532967718763678 0.7155963302752293
0.29494761228923966 0.5863874345549738
0.2167687299496524 0.5172413793103449
0.397518641131027 0.6976744186046512
0.3387039223406593 0.6666666666666666
0.3441471638273357 0.6644295302013423
0.4055734416098806 0.6666666666666667


==> figures/f1-ev_vs_f1-sub.txt <==
x1 x2
0.3013592027992148 0.5367647058823529
0.2604612392643806 0.4453125
0.3023562722003048 0.6599326599326599
0.07907871639097036 0.15789473684210525
0.12375811909249913 0.6644295302013422
0.0701144907771466 0.6688963210702341
0.26111225625252243 0.6688963210702341
0.22108141614246524 0.5306122448979592
0.2811262911130426 0.46987951807228917
0.3806148256581277 0.6249999999999999
0.13292798095518632 0.6206896551724138
0.19885191619809045 0.634920634920635
0.14531654113540854 0.6460176991150441
0.16144912285727142 0.6724137931034482
0.18468206057301378 0.47398843930635837
0.2167284625769318 0.3821656050955414
0.5768973131396983 0.41414141414141414
0.07985974865928569 0.6130653266331657
0.2996400395532421 0.7839195979899497
0.20526821570109915 0.56
0.42410578155560874 0.763819095477387
0.20318160528627127 0.49710982658959535
0.22177086840265012 0.3439490445859873
0.5568368793373093 0.8426395939086294
0.07668685314367665 0.6030150753768845
0.31106729569793456 0.7738693467336684
0.21975972994941778 0.58
0.432048539837827 0.7939698492462312
0.22242912670513168 0.5202312138728323
0.2300461769717551 0.36942675159235666
0.5174296237364323 0.8383838383838385
0.0816922947359372 0.6030150753768845
0.323941688109706 0.7839195979899497
0.2428781258329573 0.59
0.4341155567523669 0.763819095477387
0.24183029711208393 0.49710982658959535
0.21569676832733742 0.3821656050955414
0.4667662897410413 0.8383838383838385
0.0872957532195836 0.5929648241206029
0.3384689913753122 0.7839195979899497
0.26823489670368644 0.59
0.4192752727603371 0.7537688442211055
0.5442570664401649 0.49746192893401014
0.43911475677093365 0.02666666666666666
0.57650367637215 0.49514563106796117
0.5669728727716069 0.507177033492823
0.17535647763996123 0.4418604651162791
0.27548600260301653 0.4968152866242039
0.36440459740898606 0.649746192893401
0.13728947577712491 0.5527638190954774
0.40589642807041204 0.6868686868686869
0.2682358084485813 0.59
0.4520994291532823 0.7939698492462312
0.2291384056951512 0.4534883720930233
0.27627169314292027 0.5
0.4377468936940641 0.6802030456852791
0.15020683466371387 0.5555555555555556
0.3454665133364663 0.6464646464646465
0.24565142542860424 0.5728643216080402
0.37423473500953947 0.7336683417085427
0.1521399606670025 0.48837209302325585
0.30384815930301196 0.5222929936305732
0.3441674301468751 0.6802030456852791
0.1692484801355137 0.5527638190954774
0.4089290232386448 0.7171717171717171
0.18835893058689585 0.6331658291457286
0.4143059186241681 0.8040201005025126
0.19179315895496224 0.4393063583815029
0.19965826568725303 0.35668789808917195
0.3610543051171108 0.5454545454545455
0.21612902802701206 0.5628140703517588
0.35539982237583023 0.45454545454545453
0.23634091450728026 0.5
0.2766241785477834 0.5
0.41934874710125203 0.6046511627906977
0.30324250017114296 0.45859872611464964
0.3177985188063767 0.649746192893401
0.22061482974867463 0.5959595959595959
0.4108037164489262 0.6834170854271356
0.3696594512887153 0.62
0.4562709061394369 0.72
0.2381471594879494 0.5581395348837209
0.34154076380532783 0.48407643312101906
0.4140028388896189 0.6294416243654822
0.12900243492033545 0.5050505050505051
0.283204881345817 0.6331658291457286
0.28218568934196564 0.59
0.560898444638299 0.69
0.21587783018346451 0.5581395348837209
0.3249693644100491 0.5222929936305732
0.4236193577811974 0.6802030456852791
0.10326206179189332 0.5353535353535354
0.2945890659980057 0.7236180904522613
0.2756716919146644 0.68
0.546814946309911 0.7299999999999999
0.21520164648778486 0.4277456647398844
0.3191926339139578 0.4331210191082803
0.396722751904686 0.5252525252525252
0.09425879542554609 0.4824120603015075
0.28210942482792456 0.4723618090452262
0.26234342208724076 0.46
0.5054578101839927 0.48
0.3464150289280483 0.46296296296296297
0.3061636315319807 0.4086021505376344
0.40012274546637006 0.2556390977443609
0.19439935048417922 0.22900763358778628
0.4048850373467596 0.5285714285714286
0.42024782418396595 0.40287769784172667
0.4996852588003538 0.48484848484848486
0.3464150289280483 0.46296296296296297
0.3061636315319807 0.4086021505376344
0.40012274546637006 0.2556390977443609
0.19439935048417922 0.22900763358778628
0.4048850373467596 0.5285714285714286
0.42024782418396595 0.40287769784172667
0.4996852588003538 0.48484848484848486
0.3464150289280483 0.46296296296296297
0.3061636315319807 0.4086021505376344
0.40012274546637006 0.2556390977443609
0.1724449375446814 0.18032786885245902
0.4048850373467596 0.5285714285714286
0.42024782418396595 0.40287769784172667
0.4996852588003538 0.48484848484848486
0.3000164408839634 0.22857142857142856
0.3061636315319807 0.4086021505376344
0.40012274546637006 0.2556390977443609
0.19439935048417922 0.22900763358778628
0.4048850373467596 0.5285714285714286
0.42024782418396595 0.40287769784172667
0.4996852588003538 0.48484848484848486
0.034323907964165644 0.09876543209876543
0.08902602924394812 0.19999999999999998
0.09476325480427364 0.14285714285714285
0.0016329318874225612 0.019607843137254905
0.021193231623346548 0.03921568627450981
0.07976973949900709 0.21138211382113822
0.004734398459528952 0.11965811965811966
0.45176292832589565 0.4583333333333333
0.26634332596660587 0.20289855072463764
0.18757868835396965 0.14285714285714285
0.02680666498367519 0.16071428571428573
0.45831647027378564 0.5314685314685315
0.07005695960496466 0.14545454545454545
0.02051814196657303 0.019801980198019802
0.35907997945918824 0.43410852713178294
0.35801724236835764 0.41420118343195267
0.41292472370868627 0.2521008403361345
0.07565377672126002 0.1111111111111111
0.3632201710080356 0.15384615384615385
0.034323907964165644 0.09876543209876543
0.08902602924394812 0.19999999999999998
0.09476325480427364 0.14285714285714285
0.0016329318874225612 0.019607843137254905
0.021193231623346548 0.03921568627450981
0.07976973949900709 0.21138211382113822
0.004734398459528952 0.11965811965811966
0.23756910162932457 0.5562913907284769
0.30815026486745617 0.5
0.34133135153810346 0.5909090909090909
0.10791329180875353 0.5340314136125655
0.35321423224560966 0.5853658536585367
0.21724206767847834 0.4269662921348315
0.1851352108262333 0.5031446540880503
0.2421032181384676 0.33783783783783783
0.32552918378620016 0.37209302325581395
0.3027346232066084 0.39520958083832336
0.10791329180875353 0.5340314136125655
0.35321423224560966 0.5853658536585367
0.21724206767847834 0.4269662921348315
0.1851352108262333 0.5031446540880503
0.23756910162932457 0.5562913907284769
0.30815026486745617 0.5
0.34133135153810346 0.5909090909090909
0.14405659634349144 0.5371428571428571
0.1754096157453397 0.5029239766081872
0.29305760824177995 0.5909090909090909
0.44281163015210523 0.6219512195121951
0.2300817053883057 0.4
0.3254133344514595 0.44171779141104295
0.29480331232173396 0.5775401069518716
0.11148824214606837 0.45238095238095233
0.29501343512853284 0.5903614457831325
0.2319018362876017 0.5483870967741936
0.37020689148019265 0.575
0.2852642603037566 0.4277456647398844
0.31563153354743384 0.4331210191082803
0.36792733272850225 0.5252525252525252
0.2819667567865029 0.4824120603015075
0.355111712253605 0.4723618090452262
0.38275323566638386 0.46
0.42394656297566835 0.48
0.2982409312353318 0.4277456647398844
0.2935110007720704 0.4331210191082803
0.30962028052659063 0.5252525252525252
0.1132953783745321 0.4824120603015075
0.14845899636417928 0.4723618090452262
0.17582815975621569 0.46
0.47941692963517524 0.48
0.35992140709385234 0.4277456647398844
0.2795868357792667 0.4331210191082803
0.3805417976550452 0.5226130653266331
0.39664428178334876 0.4824120603015075
0.47842369385713396 0.4723618090452262
0.4605177239785112 0.46
0.4277756146900914 0.48
0.3777191985674926 0.4277456647398844
0.3334788814939441 0.4331210191082803
0.4164942839667035 0.5252525252525252
0.39675722134018293 0.4824120603015075
0.5341381248095813 0.4723618090452262
0.4570499383952778 0.46
0.457917482072712 0.48
0.25942247859822304 0.4795321637426901
0.19550666675752132 0.5256410256410257
0.29354123538150056 0.5816326530612245
0.3157139914866589 0.5050505050505051
0.4249527693525408 0.5959595959595959
0.3839333083414616 0.5353535353535354
0.3856136986530302 0.494949494949495
0.2859486981371785 0.4795321637426901
0.28205004017247104 0.5256410256410257
0.33112429049774383 0.5816326530612245
0.28556484145299804 0.5050505050505051
0.26747602761076106 0.5959595959595959
0.276561970783364 0.5353535353535354
0.4291389478620604 0.494949494949495
0.27287577453679995 0.4795321637426901
0.25925283128815957 0.5256410256410257
0.3009465507602329 0.5816326530612245
0.294494814043851 0.5050505050505051
0.3999059137234949 0.5959595959595959
0.35327565486515455 0.5353535353535354
0.45459928457409166 0.494949494949495
0.19901138466073648 0.4795321637426901
0.20494124708899622 0.5256410256410257
0.2077795541590377 0.5816326530612245
0.20651001459051183 0.5050505050505051
0.3356217858184491 0.5959595959595959
0.2954714917714596 0.5353535353535354
0.4237631270625596 0.494949494949495
0.20578927611852732 0.3921568627450981
0.2156100396038751 0.3862068965517242
0.3464143924024941 0.6090909090909091
0.2545428188358758 0.4444444444444445
0.38111785369262335 0.6198347107438017
0.24620963602275903 0.48587570621468923
0.2688423396482307 0.7117117117117118
0.21605686013800313 0.39160839160839156
0.3500063958870565 0.6126126126126127
0.25583749236876185 0.445859872611465
0.3821983732664841 0.6220472440944881
0.21412664766382505 0.5111111111111112
0.2710421759158595 0.7162790697674418
0.20430546107151165 0.3921568627450981
0.21504613194881472 0.3835616438356165
0.3446940496930163 0.6153846153846153
0.24397035864796096 0.44155844155844154
0.3678200085240371 0.6260162601626017
0.19765354984659045 0.49438202247191015
0.2574676939952972 0.712962962962963
0.2074889483323551 0.3921568627450981
0.223423739561585 0.3829787234042553
0.3531723889999416 0.6000000000000001
0.44046235544276535 0.6285714285714286
0.27392952698272377 0.6779661016949152
0.322742205270773 0.54421768707483
0.23954494088286626 0.5
0.4867259049900103 0.5966850828729281
0.22849360166450342 0.6639004149377594
0.5777204522860416 0.7619047619047618
0.40037544835949185 0.6390041493775933
0.3390001189080646 0.7330677290836655
0.23851103202538992 0.26666666666666666
0.2196376925021507 0.3655913978494624
0.2956710372274105 0.43421052631578944
0.18290618897397143 0.5963302752293578
0.48489520420268556 0.7342995169082125
0.3886667346425653 0.6521739130434783
0.35714528051912275 0.7630522088353413
0.2899151350127628 0.3833333333333333
0.24925387247691227 0.411214953271028
0.34979118053775515 0.5146198830409356
0.19554892564494383 0.6293103448275863
0.5192008494771245 0.784688995215311
0.39798994399323995 0.6527196652719666
0.34471685959894927 0.7578125
0.18814418089802973 0.5367647058823529
0.23600781455616132 0.4488188976377952
0.2239556788281206 0.6597938144329897
0.23821128552169368 0.6644295302013422
0.3596362391652781 0.6141732283464566
0.37345813580083315 0.6349206349206348
0.37712392694948305 0.5504587155963302
0.2312654280228773 0.40462427745664736
0.14669435807589432 0.42666666666666664
0.23053156974263184 0.5333333333333333
0.3864467491284974 0.5226130653266332
0.37147201989608586 0.5384615384615384
0.32750218725320296 0.49
0.36577363235069893 0.44776119402985076
0.12176288732219534 0.10989010989010987
0.1040009793356329 0.0821917808219178
0.19155843468664524 0.43999999999999995
0.009272719272713666 0.5964912280701755
0.25232905850785214 0.28148148148148144
0.04726534603721837 0.435374149659864
0.5439242720552728 0.7380073800738007
0.26519228440899323 0.359375
0.16037032835641074 0.45283018867924524
0.32972496294176373 0.6266094420600858
0.08249493902256665 0.6050420168067226
0.541687833772713 0.6950354609929079
0.3314979509863799 0.6562499999999999
0.5199688162371556 0.7388059701492538
0.23992352456120009 0.5454545454545455
0.29622810631338126 0.46987951807228917
0.4185122688596702 0.6244725738396625
0.22617316454804046 0.47916666666666663
0.4050899963490857 0.7121212121212122
0.2926158539060931 0.6666666666666667
0.3810262313898717 0.5294117647058824
0.22720273558542986 0.5258215962441315
0.24346024523961515 0.43750000000000006
0.42111721581485106 0.3357664233576642
0.17955789525814564 0.4873096446700508
0.39803353019920573 0.7251908396946565
0.44637033554252215 0.38571428571428573
0.34924310542839887 0.7692307692307693
0.011753695667142005 0.430232558139535
0.251487613092995 0.45933014354066976
0.24273044542046318 0.6461538461538462
0.040940455481466693 0.6693227091633467
0.2875650488417589 0.6666666666666667
0.2162733740745454 0.66
0.35677000454428154 0.5615763546798028
0.20212784315628204 0.6046511627906977
0.16072367290221556 0.41025641025641024
0.2520417508384353 0.5888324873096447
0.44312269973029983 0.494949494949495
0.22180554316186363 0.5125628140703518
0.42838157019177336 0.5025125628140703
0.4362712629402789 0.5025125628140703
0.22555269445270584 0.46511627906976744
0.1355413029367873 0.4076433121019108
0.3158516691500399 0.5454545454545455
0.4020323717860942 0.5151515151515151
0.428125831947919 0.5125628140703518
0.346983195586108 0.4422110552763819
0.36819305067371155 0.5367647058823529
0.24771732913475125 0.4453125
0.5334704332079421 0.6599326599326599
0.333309551502302 0.6644295302013422
0.6237682570992475 0.6644295302013422
0.435074222530403 0.6688963210702341
0.5160078553520393 0.6688963210702341
0.3495344566000634 0.5454545454545454
0.22556809821871884 0.4878048780487805
0.5356703710215291 0.6697247706422018
0.24871411321480186 0.688
0.582096875452266 0.8018433179723503
0.3780636240215409 0.6337448559670782
0.3772375937678413 0.8032128514056226
0.2619189302330584 0.5367647058823529
0.25045395016472843 0.4453125
0.27009858865839614 0.6599326599326599
0.09044206573077762 0.6644295302013422
0.13329888498426024 0.6644295302013422
0.23642790220288762 0.6688963210702341
0.23775968360054733 0.5367647058823529
0.30286376089520894 0.4453125
0.29301013140984755 0.6599326599326599
0.14525596737355911 0.6644295302013422
0.2043110442514774 0.6644295302013422
0.3853147230086747 0.6688963210702341
0.027941039099433084 0.12345679012345677
0.046341556025442494 0.4365079365079365
0.040649244375560015 0.5622489959839356
0.0365472482783779 0.02
0.0570682428167313 0.542713567839196
0.048257097806975596 0.05769230769230769
0.06703126322954141 0.37209302325581395
0.03422805305899014 0.3076923076923077
0.021794373316041372 0.467005076142132
0.15570449338365638 0.5527638190954774
0.0003319541571911971 0.5757575757575758
0.3011995333976826 0.5527638190954774
0.2645623380534244 0.5025125628140703
0.08202548303091597 0.48837209302325585
0.034272357183488776 0.38461538461538464
0.024003504307841598 0.49746192893401014
0.21157974268136664 0.5050505050505051
0.0016405233276446613 0.5555555555555556
0.15173278490364722 0.5326633165829145
0.1281826284289736 0.5025125628140703
0.13431422731415693 0.12345679012345677
0.20387273023042884 0.4365079365079365
0.16316101540950084 0.5622489959839356
0.1954832239576974 0.02
0.24474313787329924 0.542713567839196
0.16187893768857686 0.05769230769230769
0.22041280566059646 0.42857142857142855
0.19393171290517155 0.40944881889763785
0.12594314931233253 0.6599326599326599
0.13467736376871137 0.6644295302013422
0.30267878688019473 0.6644295302013422
0.22975049520592522 0.6688963210702341
0.4162035768922179 0.6688963210702341
0.44648202019751615 0.5311203319502075
0.23125006986336638 0.17391304347826086
0.4544186403256549 0.5959183673469387
0.521902139739797 0.5818181818181818
0.10604489322106496 0.07692307692307693
0.3106250252529621 0.32051282051282054
0.21103376793391304 0.4171779141104295
0.2890940741128218 0.4028776978417266
0.33212691797294447 0.49397590361445787
0.08786892663709474 0.48648648648648646
0.35583322148936525 0.5901639344262296
0.2879284802214735 0.63
0.16276763969058658 0.5384615384615384
0.3231583341521851 0.4457142857142857
0.19449817816963338 0.3884892086330935
0.29882593520958634 0.3715846994535519
0.43308019652428725 0.508108108108108
0.3257042862621976 0.3819095477386935
0.42129081637988663 0.5181347150259067
0.4225323573690851 0.482051282051282
0.12048303663190381 0.5581395348837209
0.22208481244151723 0.47133757961783446
0.23239573875331632 0.5353535353535354
0.05622787568844696 0.5050505050505051
0.23077164928039437 0.6834170854271356
0.19498107954879412 0.57
0.39067258355500395 0.5628140703517588
0.143265151619913 0.5581395348837209
0.2307466929236213 0.4968152866242039
0.24241969623663995 0.48484848484848486
0.059230681702674697 0.5151515151515151
0.20098744053419593 0.6331658291457286
0.15927602683953368 0.57
0.3518923971621042 0.5829145728643216
0.08429742530698192 0.5
0.14136678847720707 0.42038216560509556
0.1910226684745006 0.5555555555555555
0.040431873863916855 0.5050505050505051
0.1236808062144211 0.6130653266331657
0.15712226572576185 0.5125628140703518
0.342440239068493 0.6030150753768845
0.11392446421105623 0.5465116279069767
0.1894249192283458 0.445859872611465
0.2144955046288233 0.5050505050505051
0.04708328334780583 0.5050505050505051
0.18268089361319623 0.6432160804020101
0.1732597744102307 0.55
0.35729306286564827 0.5929648241206029
0.28686486562588875 0.5367647058823529
0.24962717565554027 0.4453125
0.33740999068835675 0.6599326599326599
0.1396738842656051 0.6644295302013422
0.26016094566421727 0.6688963210702341
0.3181792353993087 0.6688963210702341
0.17694508599161893 0.4444444444444445
0.25271715097308195 0.38888888888888884
0.2206126935543054 0.43956043956043955
0.16133117576305173 0.5464480874316939
0.3781492502345969 0.5876288659793815
0.2610792201321025 0.5957446808510639
0.3510402024809881 0.6315789473684211
0.20118175647550401 0.37086092715231783
0.2549358773669588 0.4461538461538461
0.303891249624992 0.686046511627907
0.16040086370032203 0.5384615384615384
0.1909781338777951 0.5357142857142857
0.3744756017415758 0.6105263157894737
0.3903039636951838 0.6826347305389222
0.26050487637516956 0.511904761904762
0.3025636566840898 0.4755244755244755
0.37707102847840857 0.6526315789473685
0.3738403193056371 0.5340314136125655
0.44290033084336367 0.6387434554973822
0.3960724489673076 0.5789473684210527
0.06319878426296816 0.3892617449664429
0.21970501869826692 0.39455782312925164
0.2984235223497719 0.4496124031007752
0.3166752914682266 0.6966292134831462
0.16377032853031187 0.5310734463276835
0.2574165676085815 0.6382978723404256
0.35601831964445757 0.6010928961748634
0.39241927637776586 0.6941176470588235
0.37126161430475724 0.5367647058823529
0.2045629112751404 0.4453125
0.45721549511588233 0.6599326599326599
0.5227895023149356 0.6644295302013422
0.3824967348549349 0.6644295302013422
0.4227988273391553 0.6688963210702341
0.4486645805479123 0.6688963210702341
0.5137776991747736 0.3930635838150289
0.40073777893091567 0.28205128205128205
0.6202966399339808 0.4771573604060914
0.6279469154283582 0.5050505050505051
0.649372801799291 0.45454545454545453
0.6346588641984493 0.49
0.6563756612013856 0.49
0.5287751525129011 0.5102040816326531
0.43082597314675625 0.4512820512820513
0.6554765733716276 0.5625000000000001
0.6341557827613064 0.6287878787878788
0.6437773102495744 0.6097560975609756
0.6469640486837492 0.6130268199233716
0.6484645752623788 0.6470588235294118
0.5174740239930992 0.45086705202312144
0.43420400919652147 0.33333333333333337
0.641216591097932 0.4343434343434343
0.605635462460546 0.5326633165829145
0.6304119470749974 0.45454545454545453
0.6461423961526671 0.49
0.64827767104046 0.5
0.5309788728545822 0.463768115942029
0.4447660962728739 0.454054054054054
0.6581167877552647 0.5652173913043478
0.6558281144462461 0.6135458167330676
0.6486103826145713 0.5916666666666667
0.6156643168492175 0.6463878326996197
0.6540340510338907 0.6819923371647509
0.27769779369542513 0.5387453874538745
0.21414964808966064 0.4453125
0.3680288644281554 0.6881720430107526
0.37624910321271626 0.6644295302013422
0.33941735472792156 0.6688963210702341
0.27772821264332515 0.6688963210702341
0.27769779369542513 0.5387453874538745
0.21414964808966064 0.4453125
0.3680288644281554 0.6881720430107526
0.37624910321271626 0.6644295302013422
0.3078143342235832 0.6688963210702341
0.5306475554585588 0.6688963210702341
0.29494761228923966 0.5387453874538745
0.2167687299496524 0.4453125
0.397518641131027 0.6881720430107526
0.3387039223406593 0.6644295302013422
0.25996139492440834 0.6688963210702341
0.3532967718763678 0.6688963210702341
0.29494761228923966 0.5387453874538745
0.2167687299496524 0.4453125
0.397518641131027 0.6881720430107526
0.3387039223406593 0.6644295302013422
0.3441471638273357 0.6688963210702341
0.4055734416098806 0.6688963210702341

